Asymmetric Feature Maps with Application to Sketch Based Retrieval

We propose a novel concept of asymmetric feature maps (AFM), which allows to evaluate multiple kernels between a query and database entries without increasing the memory requirements. To demonstrate the advantages of the AFM method, we derive a short vector image representation that, due to asymmetric feature maps, supports efficient scale and translation invariant sketch-based image retrieval. Unlike most of the short-code based retrieval systems, the proposed method provides the query localization in the retrieved image. The efficiency of the search is boosted by approximating a 2D translation search via trigonometric polynomial of scores by 1D projections. The projections are a special case of AFM. An order of magnitude speed-up is achieved compared to traditional trigonometric polynomials. The results are boosted by an image-based average query expansion, exceeding significantly the state of the art on standard benchmarks.

==> fig/ranks_annot_h.txt <==
1 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 1 1 2 2 2 2 2 2 2 1 1 1 1 2 5 1 1 1 1 2 1 1 1 1 2 2 2 3 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 2 2 1 2 1 1 2 1 1 2 1 2 2 1 1 1 1
2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 1 2 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 2 2 1 1 1 2 2 2 1 1 2 2 1 1 2 1 1 1 2 2 2 1 1 3 2 1 1 2 2 1 2 1 1 1 1 2 1 2 1 2 2 1 1 2 1 2 1 1 1 1 2 2 2 2 1 2
3 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 4 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
4 2 2 2 2 2 2 2 2 2 1 3 1 4 2 4 4 1 1 2 1 2 1 1 1 1 2 4 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 2 1 1 1 4 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1
5 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
6 2 2 2 2 2 2 1 1 2 3 2 1 1 2 1 1 1 1 2 3 2 2 1 1 1 1 2 3 2 1 2 2 1 2 1 1 1 1 1 2 2 1 1 1 1 1 2 1 1 2 1 2 1 1 1 2 1 1 1 2 1 1 1 2 1 4 2 2 4 1 2 1 2 2 1 2 1 1 1 1 1 1 2 2 2 1 2 2 1 2 3 2 1 1 1 2 1 2 1 1
7 3 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
8 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 4 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 3 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 4 1 1 2 1 4 2 1 1 2 1 1 1 1 1 1
9 1 1 1 1 2 1 2 2 1 1 2 2 2 1 1 1 1 1 2 1 1 2 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 2 1 2 2 2 1 1 2 1 1 1 1 2 2 1 2 1 2 1 1 1 1 2 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1
10 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 1 2 3 2 1 1 2 2 1 2 2 1 2 2 1 2 2 1 1 1 2 2 2 2 2 2 1 1 1 1 2 2 2 1 2 3 2 1 2 2 2 1 1 2 1 2 2 2 1 2 2 1 2 1 2 1 4
11 2 1 1 1 2 1 1 2 2 1 4 1 1 1 1 1 1 1 2 2 1 2 1 2 2 1 1 1 2 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 2 1 1 1 2 2 3 1 2 1 1 1 1 4 1 3 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 4 1 2 1 1 1 2 1 1 1 1 1 1 1 1 2
12 1 1 1 1 4 1 1 1 1 5 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 1 4 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 2 1 1 4 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1
13 1 2 2 2 3 2 5 3 2 2 2 1 2 2 1 2 2 2 1 1 2 1 1 2 1 2 1 4 2 2 2 2 1 2 2 1 1 2 1 1 1 1 1 1 2 1 3 2 2 1 2 1 2 1 1 2 2 2 3 2 2 1 2 2 2 4 1 2 1 2 2 2 2 1 3 1 1 2 2 1 1 2 1 2 2 1 2 1 1 1 1 1 3 2 2 1 2 2 1 2
14 1 2 1 3 1 1 2 1 3 2 1 3 1 1 1 1 1 1 1 1 2 1 1 1 1 1 5 3 1 1 1 1 1 1 1 1 2 1 2 2 1 4 1 2 2 2 2 2 1 1 1 1 1 3 1 1 2 1 2 2 1 2 1 1 1 2 1 1 2 1 1 1 2 2 3 1 1 2 1 1 1 3 1 2 1 1 1 1 1 1 1 2 2 3 1 3 2 1 2 1
15 2 2 2 2 2 2 2 2 2 2 3 2 2 2 2 1 2 3 2 3 2 2 2 2 1 2 3 1 3 4 1 3 2 3 2 3 3 3 2 3 2 2 3 3 1 3 2 2 3 2 2 1 2 3 1 1 2 3 1 3 2 2 3 2 2 2 3 1 2 3 2 2 2 2 1 2 3 1 2 3 2 3 3 3 3 2 3 2 2 3 1 2 1 2 3 2 3 2 2 3
16 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 4 1 1 1 1
17 1 1 1 3 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 4 1 1 1 1 2 2 1 1 1 1 1 1 2 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 2 1 2 1 1 1 1 4 1 1 1 1 2 2 3 1 1 1 1
18 1 2 2 1 1 2 2 1 2 2 1 1 1 1 1 1 1 1 1 2 2 1 2 1 2 1 1 1 4 1 4 1 1 1 2 1 2 1 2 2 2 1 1 2 1 1 1 1 1 2 1 1 1 1 2 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 2 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 4
19 2 2 2 1 1 1 1 1 3 3 1 3 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 3 1 1 1 1 1 3 1 3 2 1 1 1 2 2 2 1 1 1 1 1 2 1 3 3 1 1 1 1 1 1 1 1 1 1 1 1 2 1 3 1 1 1 1 1 1 1 2 1 1 1 1 2 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1
20 2 2 1 2 2 1 2 2 3 2 2 1 2 3 2 2 2 3 1 2 2 1 1 1 2 2 2 1 2 2 1 2 1 1 1 1 2 5 2 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 4 2 1 1 1 1 1 2 1 1 2 2 1 1 1 2 1 1 1 1 2 2 1 1 1 1 3 1 1 1 1 1 4 2 1 4 1 3 1 2 1 1
21 1 2 1 1 1 2 2 2 1 1 2 1 1 2 1 1 2 2 2 2 2 1 2 1 2 1 2 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 2 1 1 2 1 1 2 1 1 2 2 1 1 1 2 1 4 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 4 1 1 1 1 1 1 1 2 2
22 2 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
23 2 2 1 1 1 2 1 2 1 1 1 1 3 2 1 1 1 2 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 4 1 1 1 1 4 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
24 2 2 2 2 2 2 2 2 1 2 2 2 1 1 2 2 2 1 2 1 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 1 4 2 1 2 2 1 1 1 2 2 1 2 3 1 2 1 2 1 2 2 1 2 1 1 1 2 2 1 2 2 1 1 1 1 1 2 1 2 3 1 2 2 1 1 1 1 2 2 2 1 1 1 2 1 1 2 2 2 1 2 2 3 2
25 2 1 1 1 1 2 1 1 2 2 2 1 1 1 1 2 2 2 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
26 2 2 2 2 1 1 2 2 1 2 1 2 1 1 2 1 1 1 1 1 1 1 1 1 3 1 2 1 1 2 2 2 1 2 2 1 1 1 1 1 1 1 1 1 1 2 1 3 3 1 1 1 1 1 1 2 1 1 2 1 1 2 1 1 1 1 1 1 2 2 2 1 1 1 1 2 1 1 1 1 2 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 2 1 1
27 2 1 2 2 2 1 2 4 2 2 2 1 2 2 1 2 2 1 2 1 2 1 2 1 1 1 2 2 2 1 1 1 1 1 2 1 4 2 2 4 1 1 1 2 1 1 2 2 2 2 2 2 1 2 1 2 1 4 2 1 1 2 1 1 1 1 1 2 1 2 2 1 1 1 1 1 1 2 1 1 2 2 1 1 1 1 1 2 2 2 1 1 2 2 2 1 2 2 2 1
28 1 2 1 1 1 1 1 2 1 2 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1
29 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2 2 2 1 2 2 2 2 2 2 2 2 2 1 2 1 2 2 1 2 2 2 3 3 1 2 2 2 1 2 2 2 2 2 1 2 1 2 1 2 1 1 2 1 3 1 2 2 1 2 2 1 1 2 2 1 3 2 2 2 2 1 2 2 2 2 2 2 2 2 1 2 2 2 1 2 3 1 2 3 1 1
30 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1
31 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
32 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
33 2 2 1 2 1 1 2 1 2 2 2 2 2 2 1 1 2 1 2 1 2 2 2 2 2 2 2 1 2 2 1 2 3 1 2 1 1 1 2 2 2 2 1 2 2 2 1 1 1 2 1 2 1 1 1 2 2 2 2 2 2 2 2 2 2 4 2 2 1 2 1 1 1 2 1 2 2 2 1 1 1 1 2 1 1 2 3 2 2 1 2 1 2 2 2 2 1 2 1 4
34 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 3 1 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 2 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2
35 2 1 2 1 2 1 1 1 1 1 2 2 2 1 2 2 2 2 1 1 2 1 1 1 1 2 1 2 1 2 2 1 2 1 1 2 1 1 2 1 1 1 2 1 2 2 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 2 2 1 2 2 2 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 2 1 1 2 1 1 1 2 1 1 1 1 1 2 1 2 1
36 2 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 3 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1
37 1 1 1 2 1 1 1 2 1 1 1 2 1 2 2 1 1 1 2 1 1 1 1 1 3 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 2 2 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 4 2 1 1 1 2 1 1 1 1 1
38 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
39 1 2 1 1 1 1 1 2 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1
40 1 1 2 1 2 1 1 2 1 1 1 1 2 1 1 1 2 1 1 2 1 1 1 1 2 2 2 1 1 2 1 4 5 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 2 3 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 2 2 1 1 2 2 2 1 1 1 1 2 1 1 1 2 1 1 1 1 1
41 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 3 2 2 2 2 1 1 3 1 1 1
42 2 2 1 2 2 1 1 1 2 2 2 2 1 2 1 2 1 1 1 1 1 3 1 1 1 2 1 1 2 2 2 1 1 1 3 2 1 2 2 2 1 2 2 2 2 2 1 1 1 2 2 1 2 1 2 1 1 1 2 1 1 1 2 1 1 1 4 1 3 2 1 1 2 1 2 1 1 3 2 1 2 1 1 2 1 1 1 1 2 2 1 2 2 1 5 1 1 1 1 1
43 3 2 1 1 1 1 2 2 2 2 1 1 1 2 3 2 1 2 2 1 2 2 1 2 2 2 1 2 2 2 2 1 1 2 1 1 1 1 2 1 1 2 1 1 2 2 1 2 1 2 2 2 1 2 2 1 2 2 2 2 2 2 2 2 2 1 2 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 2 2 1 1 2 2 1 2 1 1 1 1 1 1
44 1 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 3 1 3 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 5 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 3 1 1 3 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 3 1 3 1 1 1 1 1 1 3 1
45 2 2 2 2 1 1 1 2 2 2 2 1 2 2 1 1 1 2 1 1 2 1 1 2 2 2 2 1 2 2 2 2 1 2 1 1 2 1 1 2 1 2 2 2 1 1 2 2 2 1 2 1 2 2 2 1 2 1 1 1 1 2 2 1 2 2 2 1 2 1 1 3 2 1 1 1 1 1 2 2 1 1 2 2 2 1 1 2 2 1 1 2 1 1 1 1 1 1 1 1
46 1 2 1 2 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 2 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1
47 2 1 1 1 2 2 1 1 1 1 1 1 1 2 2 1 2 2 1 2 2 1 1 1 2 1 1 2 2 1 1 2 1 3 1 1 1 1 1 2 1 1 1 1 2 2 1 1 1 1 1 1 2 1 1 2 2 1 1 1 2 1 1 2 1 1 1 2 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
48 2 2 2 2 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 1 1 2 1 1 1 1 2 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1
49 1 2 2 1 1 2 2 2 2 2 2 2 2 1 1 1 2 1 1 1 1 2 1 2 1 2 2 1 2 2 2 1 1 1 1 2 1 2 1 2 2 1 1 1 1 1 2 2 1 1 2 1 2 2 1 1 2 1 2 1 1 3 1 1 2 1 1 1 1 1 1 2 2 1 2 2 1 3 1 2 5 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1
50 2 2 2 2 1 2 2 2 2 2 2 2 2 3 2 2 2 2 2 2 2 2 2 2 1 1 2 2 2 1 1 2 1 1 2 1 1 1 1 1 1 3 3 1 2 2 1 1 2 1 2 1 3 1 2 1 1 1 2 1 2 2 1 1 1 1 1 2 3 1 3 2 1 2 2 1 1 1 1 1 1 1 3 1 1 1 2 1 1 1 3 3 3 2 1 3 1 2 1 2
51 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 1 1 2 2 2 2 2 2 2 1 2 2 2 1 2 1 2 1 1 1 1 1 2 1 2 1 2 1 2 2 2 1 2 1 2 2 2 1 2 2 2 2 3 1 1 1 1 1 1 1 2 1 1 1 1 1 2 2 1 1 1 2 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 2 2 2 1 2 1
52 2 3 1 1 2 2 3 1 3 2 1 1 1 1 2 1 2 1 1 2 1 2 2 1 1 1 1 1 3 1 1 3 2 1 3 3 3 1 2 1 1 2 1 1 3 1 1 3 1 1 1 1 3 1 1 1 1 3 1 1 1 1 1 1 1 1 2 1 3 1 1 1 1 1 3 1 1 1 1 1 1 1 2 1 1 5 1 1 1 1 1 1 1 1 3 1 3 1 1 2
53 2 1 2 2 1 1 1 1 1 1 1 3 1 1 1 1 2 1 2 2 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 3 2 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1
54 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 1 1 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2
55 1 2 1 2 2 2 1 1 1 1 2 1 1 1 2 2 1 2 1 2 2 1 2 1 1 2 1 2 1 1 3 1 1 1 2 1 1 1 1 1 2 2 2 2 1 2 1 1 2 2 2 1 1 1 1 1 1 1 1 1 2 1 1 2 2 2 1 1 1 1 2 2 1 1 2 1 1 2 2 1 1 1 1 1 3 1 1 1 2 2 1 1 1 1 1 1 1 2 2 1
56 2 1 1 1 2 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1
57 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2
58 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 3 2 2 2 2 2 3 2 2 2 2 2 3 2 2 1 3 2 3 3 2 2 2 3 2 1 2 2 2 2 2 1 3 2 1 2 3 2 3 2 3 3 2 3 3 2 2 2 2 2 1 3 3 3 2 2 3
59 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 1 2 2 3 2 2 2 2 2 2 2 3 2 2 2 2 2 2 1 2 2 1 2 2 1 1 2 1 2 2 1 2 2 2 2 2 1 2 2 2 2 1 2 2 2 1 3 1 3 2 2 2 1 2 3 2 2 2 1 3 2 3 3 2 2 2 1 2 2 2 2 1 1 3 1 2 1 2 1
60 2 2 2 3 3 3 2 2 1 1 2 1 3 1 2 1 1 1 1 1 3 1 1 2 2 1 1 1 3 1 1 1 3 1 1 1 3 1 2 1 3 2 3 1 2 1 1 1 1 2 1 1 1 1 1 2 1 1 1 3 1 1 1 3 4 1 1 1 1 1 3 1 3 3 1 3 1 2 1 1 1 1 1 1 1 1 1 3 3 1 3 2 2 1 3 1 1 1 1 3
61 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
62 2 2 1 3 2 1 1 1 2 1 3 1 3 2 1 2 2 2 3 1 1 2 1 1 1 1 3 1 3 2 1 1 1 1 1 1 1 1 2 1 1 1 1 3 3 1 1 1 3 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 3 1 1 1 1 2 2 2 1 2 1 1 3 1 1 1 1 1 1 1 1 1 3 3 1 3 1 1 1 1 3 1 1 2 1 3
63 2 2 2 1 2 1 1 2 1 2 2 1 1 1 1 1 2 1 1 3 1 2 2 1 1 2 1 1 3 2 1 3 1 1 3 1 1 1 2 1 1 1 1 1 3 1 2 3 1 1 3 1 1 3 3 2 3 3 3 1 1 1 1 3 3 3 1 2 3 1 1 2 2 1 1 1 3 1 3 2 1 3 1 2 1 3 3 2 1 3 1 1 1 1 1 1 1 1 1 3
64 2 1 2 1 1 2 1 2 2 2 1 1 1 1 1 2 2 2 2 1 2 1 2 2 1 1 1 2 1 2 1 1 2 2 1 2 2 1 1 2 2 1 1 1 1 2 2 2 1 2 1 1 1 1 1 1 1 2 1 2 1 1 2 1 1 2 1 1 1 1 1 2 2 2 1 2 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 2 2 2 1 2 2 2 1 2
65 2 2 1 2 1 2 2 2 2 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 2 1 1 1 2 1 1 2 1 1 2 1 2 1 1 1 1 1 2 2 2 1 1 2 1 1 1 1 1 1 1 1 1 2 2 1 2 2 2 1 2 1 1 1 1 1 1 1 2 2 2 1 1 2 1 1 4 2 2 1 2 1 2 1 1 1 1 1
66 1 1 1 2 1 1 1 2 2 2 1 1 1 2 2 2 2 2 1 2 1 1 2 2 1 1 2 1 2 1 2 1 2 2 1 1 1 1 1 1 1 2 1 1 1 2 2 1 2 1 1 1 1 1 2 1 1 1 2 1 2 1 2 1 1 1 1 1 2 1 1 2 1 1 1 1 1 2 1 2 3 1 1 1 1 1 2 2 1 1 1 1 1 1 2 1 2 1 1 2
67 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 2 1 1
68 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 1 2 2 2 1 2 1 2 2 2 2 1 3 2 2 2 2 2 1 1 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 1 1 2 3 1 1 1 1 1 2 2 1 2
69 2 2 2 3 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 1 2 1 1 2 2 2 2 1 2 1 2 1 2 2 1 2 1 1 1 1 1 2 2 1 2 2 1 2 2 2 2 1 1 1 1 2 2 2 1 1 2 1 2 2 1 1 2 1 1 2 1 2 1 1 2 1 2 1 1 1 2 1 2 2 1 2 1 3 1
70 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 3 2 2 1 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 3 2 1 2 1 1 2 2 2 2 1 2 1 2 1 2 3 2 2 3
71 2 2 2 2 1 1 1 1 2 2 4 2 2 2 1 1 2 2 1 1 2 2 3 1 1 1 2 2 3 2 2 2 2 1 1 2 2 1 1 1 1 2 2 2 1 1 1 2 1 3 3 1 1 1 2 1 1 1 3 1 3 1 3 3 2 2 1 3 1 1 2 1 2 2 2 1 2 1 1 2 2 1 1 3 1 3 2 1 1 1 1 1 1 2 1 1 1 1 1 2
72 2 2 2 2 2 2 2 1 1 2 1 2 1 2 3 2 2 2 2 1 2 2 1 1 2 1 1 1 1 2 2 1 1 1 2 1 2 3 2 1 1 3 2 2 1 1 1 2 2 2 1 1 3 2 3 1 1 2 2 1 1 3 1 1 1 1 1 1 1 3 3 3 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 3 3 3 1 1 1 1 3 2 1 2
73 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
74 2 2 2 2 2 2 2 2 2 2 2 2 1 2 1 2 2 2 2 1 1 2 1 1 1 1 2 1 1 2 2 2 3 2 2 1 1 1 1 2 1 1 3 1 2 1 3 2 2 1 1 1 3 1 2 2 2 2 2 1 2 1 3 3 1 1 2 3 3 2 1 1 1 1 1 1 3 2 2 1 3 2 3 1 1 1 2 1 1 1 2 1 1 3 1 1 1 2 1 1
75 1 1 2 1 1 1 1 1 1 1 2 1 1 2 2 1 1 1 2 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
76 2 2 2 2 3 2 2 1 2 3 1 2 1 1 2 1 1 2 3 2 2 2 1 1 2 3 3 2 3 2 2 3 1 5 2 1 1 3 1 2 1 3 2 2 2 3 2 1 1 1 2 3 2 1 3 3 1 1 1 1 1 1 1 3 1 1 1 1 2 1 1 2 3 1 2 1 1 2 3 1 2 1 3 1 1 1 3 3 2 2 1 2 1 3 1 3 1 1 1 2
77 2 2 1 2 1 2 1 2 1 2 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 2 1 2 1 1 1 1 1 1 2 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 2 1 1 1
78 1 1 1 1 1 2 1 2 1 1 2 1 2 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1
79 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
80 2 1 1 2 2 2 2 2 1 2 2 2 2 1 1 1 1 1 2 1 2 1 1 1 2 2 2 1 1 1 2 2 2 1 1 1 1 1 2 2 2 1 1 2 1 2 1 1 2 1 1 2 2 1 1 1 2 1 1 1 2 2 1 2 1 1 1 1 1 2 2 2 2 1 1 1 1 2 1 1 2 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 2 1 1 2
81 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2
82 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 3 3 3 3 2 1 2 2 2 2 1 2 2 2 1 3 2 1 2 2 2 1 2 2 2 1 1 1 2 2 1 1 2 3 2 1 2 1 4 2 1 2 3 2 3 3 2 2 1 1 2 2 3 3 3 1 2 1 2 1 1 2 3 2 1 3 3 1 3 2 1 1 3 1 2 3 2 1
83 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1
84 1 1 1 1 1 1 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
85 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
86 2 2 1 1 1 1 2 1 2 1 2 1 2 3 2 2 2 1 2 1 1 2 1 2 1 2 2 2 1 1 2 3 1 1 3 1 1 2 2 1 3 1 2 3 1 3 1 1 1 1 1 1 1 2 1 2 2 1 2 2 2 3 2 1 1 1 1 1 2 3 2 3 3 2 2 2 1 2 2 2 3 3 1 1 2 3 1 2 2 2 3 1 3 1 1 1 1 1 1 1
87 2 1 2 2 3 2 1 1 2 1 2 3 1 1 2 1 1 3 1 1 2 1 1 1 1 1 1 1 1 1 3 3 1 1 1 1 3 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 2 2 1 1 3 2 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 3 1 1 1 3 1 1 1 2 1 1 1 1 1 1 1 3 1 1
88 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 3 1 1 1 1 1 1 1 1
89 1 1 2 2 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
90 2 1 2 1 1 1 1 2 2 2 1 2 2 2 1 2 2 2 2 2 1 2 3 1 2 1 2 1 2 2 2 1 1 1 1 2 1 2 1 1 1 1 2 2 1 2 1 2 2 1 1 1 2 1 2 3 1 1 2 1 1 2 1 1 2 2 2 2 2 2 1 2 2 2 2 1 2 1 1 2 2 3 1 2 1 1 2 1 2 1 1 1 1 1 1 2 1 1 2 1
91 1 1 2 1 1 2 2 1 2 2 1 1 1 2 1 2 2 1 1 1 1 1 1 2 1 1 2 1 1 1 1 2 2 1 2 1 1 1 1 2 1 2 1 1 2 2 1 2 2 1 2 1 1 2 2 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 1 1 2 1 1 2 2 1 1 2 2 1 1 2 1 1 1 2 1 1 2 1 1 2 1 1
92 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2
93 2 2 2 2 1 1 2 1 2 1 1 2 2 1 2 1 1 2 1 1 2 1 2 1 1 1 1 1 1 2 2 1 1 2 1 1 1 3 2 1 2 2 1 1 2 1 2 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 3 2 1 1 2 4 2
94 1 2 2 1 1 2 2 2 2 2 2 2 1 1 2 2 1 1 2 1 1 2 2 2 1 2 1 1 2 2 2 1 1 2 1 2 2 2 1 2 1 1 2 1 1 2 1 2 2 2 1 2 1 2 1 1 1 1 1 2 2 1 2 2 1 2 2 4 1 1 1 1 1 2 1 2 1 1 1 2 1 2 2 2 2 1 2 1 2 2 2 4 4 1 2 2 1 2 1 2
95 2 3 2 1 2 2 2 2 1 2 2 1 1 2 2 3 1 1 2 2 1 3 2 2 2 1 3 3 2 1 1 2 2 1 1 2 2 1 1 2 1 2 2 1 1 1 1 3 2 1 2 2 2 2 1 1 1 1 4 2 4 1 4 1 1 1 1 1 1 1 1 1 2 2 4 2 2 1 2 3 1 1 1 1 2 2 1 1 2 1 2 2 2 3 4 1 2 2 4 4
96 2 2 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 1 2 1 2 1 1 2 1 1 1 1 1 2 2 1 1 1 2 2 1 2 1 1 1 2 4 1 1 1 1 1 1 1 1 2 1 1 1 2 1 2 1 1 1 2 1 2 1 1 3 1 2 2 1 1 1 3 1 1 2 1 1 2 1
97 4 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 4 4 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 2 1 4 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 3 1 2 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 2 4 1 2 1 1 1
98 1 4 1 1 1 1 1 1 1 2 1 1 1 2 2 2 2 3 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 4 1 1 2 1 1 1 2 1 1 2 1 2 1 1 3 1 1 1 1 4 1 1 1 1 1
99 2 1 1 1 1 2 1 2 1 1 2 1 2 3 2 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 2 2 4 1 1 1 1 1 1 1 5 1 1 1 1 1 4 1 1 1 1 2 4 1 1 1 1 1 2 4 1 1 2 1 1 4 1 1 1 1 1 1 1 5 1 1 1 1 1 1 1 1 1 1 1 2 1 1 4 1 1 1 1 1 1 4 1 1 2
100 1 2 2 4 1 1 1 2 2 1 2 4 1 1 1 1 1 1 1 1 1 1 1 1 5 1 1 1 1 1 1 4 1 1 4 1 1 1 1 1 1 1 1 1 1 1 3 2 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 3 2 1 1 5 1 1 1 1 1 1 1 1 2 1 1 1 2 3 2 1 2 2 4 1 5 2 4 1 1 2 1 1 1 1 1 4
101 1 1 1 2 1 1 1 2 1 1 1 1 1 3 1 1 2 1 1 1 1 1 1 1 1 1 1 2 5 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 4 1 1 1 1 4 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 3 4 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 4 1 1 1 1 2 1
102 2 1 1 1 1 1 2 2 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 2 1 1 2 1 1 4 2 1 2 2 1 1 1 1 2 1 2 1 1 1 5 1 1 1 1 1 2 2 1 1 2 1 1 4 1 1 5 1 1 2 1 1 1 1 1 2 1 3 1 1 1 1 1 2 1 1 2 1 1 2 1 1 1 1 1 1 1 5 1 2 1 1 1
103 2 2 2 2 2 2 2 2 2 2 2 1 1 2 2 2 2 1 1 2 1 1 1 1 2 1 1 2 1 2 2 2 1 2 1 1 1 1 1 1 2 2 1 1 1 2 1 1 1 1 1 1 1 1 1 2 3 1 2 1 1 1 1 1 2 1 1 2 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 2
104 2 2 1 1 1 1 2 1 1 1 1 1 2 2 1 2 1 1 1 2 1 2 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 2 1 2 1 2 2 1 1 2 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 2 1 2 1 1 2 2
105 2 2 1 2 2 2 2 2 2 1 2 1 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 1 1 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 1 1 2 2 2 2 2 2 2 2 2 2 3 2 1 2 3 1 1 1 2 1 1 1 2 1 1 3 2 2 1 2 2 2 2 2 3 3 2 2 2
106 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 1 1 2 2 1 2 2 2 1 2 1 2 2 1 2 1 1 2 2 1 2 2 2 2 2 2 1 2 1 1 2 2 2 2 2 1 1 1 2 1 2 2 1 2 3 2 3 1 1 1 1 1 1 2 3 1 1 1 3 1 2 1 3 2 2 2 2 3 2 1 3 1 2 1 3 1 3 2 3 1 2 2 1 3 1
107 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
108 3 3 3 2 3 3 2 3 2 2 2 3 1 2 3 2 2 2 2 2 3 2 2 2 2 2 1 3 2 2 2 2 3 1 1 2 2 2 2 1 2 2 1 2 2 3 3 1 2 2 2 2 2 2 1 3 2 1 2 2 1 2 1 2 2 2 1 1 2 2 1 3 2 2 2 2 3 1 1 1 2 2 2 1 1 2 2 2 2 1 3 1 2 1 2 1 3 3 2 3
109 2 2 2 2 2 2 2 1 2 3 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2 2 1 3 2 3 2 2 3 2 2 2 2 2 1 2 3 3 2 3 3 2 2 2 2 3 3 2 3 3 2 2 3 3 3 2 2 2 2 3 3 1 2 2 2 2 3 1 2 2 2 3 3 3 3 2 3 1 3 2 2 2 3 2 3 1 1 2 3 2 2 1 3 2 2 2
110 2 2 1 2 2 2 1 2 2 1 1 2 2 1 1 2 1 1 1 2 1 1 1 1 2 1 1 1 2 1 1 1 1 2 2 2 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 3 1 2 2 2 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 3 1 1 1 1 1 1 1 1 2
111 2 2 2 2 2 2 2 2 3 2 2 1 2 2 2 2 2 3 3 3 2 1 2 2 3 1 2 3 1 3 2 2 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 3 3 1 3 1 1 3 2 1 1 1 1 1 1 1 1 1 1 1 3 3 1 3 1 1 2 2 3 1 2 3 1 1 1 2 2 2 1 3 2 1 3 3 3 2 1 2 1 1 2 1 1
112 3 2 2 2 2 3 2 3 3 3 2 2 2 3 2 2 3 3 2 3 2 2 2 3 2 2 3 3 2 3 2 2 3 2 3 2 2 2 2 2 3 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 1 2 2 2 2 3 2 3 3 3 3 2 3 3 3 3 2 2 1 3 3 2 1 1 2 3 3 3 1 1 1 2 2 1 1 1 2 1 3 1 1 1
113 2 2 2 2 2 2 2 2 2 2 2 2 1 1 2 2 2 2 2 2 2 2 2 2 2 1 1 2 2 2 1 2 2 2 1 2 2 2 2 1 1 2 2 1 2 2 2 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 2 2 1 1 1 2 2 1 1 2 1 1 1 1 2 1 2 1 1 2 2 2 2 1 1 1 1 1 2 2 2 2 2
114 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
115 2 2 2 1 1 1 1 2 1 2 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 5 1 2 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1
116 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2
117 1 1 1 1 2 1 1 1 2 1 2 1 3 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
118 2 1 2 1 1 1 2 1 1 1 1 2 1 1 2 2 2 1 1 1 2 1 2 1 1 2 2 2 1 1 2 1 1 2 1 1 1 2 2 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 2 2 2 2 1 1 1 1 2 1 2 2 1 1 2 2 1 1 1 1
119 2 1 2 2 1 2 2 1 1 1 2 2 1 2 1 2 2 1 2 1 2 2 2 1 2 2 2 2 2 1 1 3 1 1 2 2 2 1 1 2 2 1 2 1 2 1 1 2 1 2 2 1 2 2 1 1 1 1 2 1 1 1 2 2 2 1 1 1 2 2 1 1 1 1 1 1 1 1 2 2 1 2 1 2 1 1 2 2 1 1 2 2 1 1 1 1 2 2 1 1
120 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
121 3 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 2 1 1 1 2 1 2 1 1 1 1 1 2 1 1 1
122 2 2 2 2 2 1 2 1 2 2 2 2 1 1 1 2 1 2 2 1 1 1 2 1 1 2 1 1 1 1 1 1 1 2 3 1 1 1 1 2 1 1 1 3 1 1 1 1 1 1 1 1 1 2 3 2 1 1 1 1 1 1 1 2 3 1 1 1 3 1 2 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 3 3 1 1 1 1 3 1 1 1 1 3 2
123 1 2 2 2 1 2 2 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1
124 2 2 1 2 2 2 1 2 1 1 1 1 1 1 1 1 2 2 1 1 2 1 1 1 1 2 1 2 3 2 2 2 1 1 1 2 1 1 1 1 1 1 2 1 2 2 1 1 1 2 2 1 1 3 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 2 2 1 1 3 1 1 1 2 1 1 1 2
125 2 2 2 1 1 1 1 2 2 2 1 1 1 2 1 2 1 1 2 1 1 2 1 1 1 1 2 1 2 1 2 1 1 2 2 2 2 2 1 2 2 1 1 1 1 1 1 2 2 1 1 2 1 1 1 1 1 1 1 2 2 1 2 1 1 1 1 2 2 2 1 1 1 1 1 2 1 1 1 2 1 2 2 2 1 1 1 1 1 2 1 1 2 1 2 2 1 1 2 1
126 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
127 2 1 1 2 1 1 2 1 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1
128 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
129 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1
130 2 2 2 2 1 1 2 1 1 2 2 2 2 1 2 1 2 2 2 2 1 1 1 2 2 1 1 2 1 2 3 1 1 2 1 1 2 2 2 1 2 1 2 1 1 1 2 2 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 2 1 1 1 1 2 1 1 2 1 1 2 1 1 1 1 2 1 1 2 2 1 1 1 1 1
131 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
132 1 1 2 1 2 1 2 1 1 2 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 2 1 2 1 1 1 1 2 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 2
133 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
134 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
135 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1
136 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1
137 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 1 1 1 2 2 1 2 1 2 2 1 1 1 2 2 2 1 2 2 2 2 1 2 2 2 2 2 2 1 2 2 2 1 2 2 2 1 2 1 2 2 2 1 1 2 2 2 2 3 1 2 2 1 2 2 2 1 2 2 2 1 2 2 1 1 1 1 2 2 2 2 2 1 2 1 2 2 2 2 1 1 2 1 2
138 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 1 1 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 3 1 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 1 1 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2
139 3 2 1 2 2 1 1 1 2 2 1 2 2 2 1 2 2 2 1 1 2 1 1 1 2 1 1 2 1 1 1 2 1 2 1 1 1 2 2 1 1 1 1 2 1 2 2 1 1 1 1 2 2 2 1 1 1 2 1 1 1 1 1 1 3 1 1 1 1 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 2 1 1 1 1 1 1 1 2 1
140 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 1 2 2 2 2 2 1 2 2 2 1 1 2 2 1 1 1 2 1 1 2 2 2 2 2 2 2 3 2 2 2 2 1 2 2 2 2 1 1 2 1 1 2 2 1 1 2 1 1 1 1 2 2 1 1 2 1 2 3 3 2
141 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
142 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 1 1 2 2 1 2 2 2 2 2 1 1 2 1 1 2 2 1 2 2 2 1 2 1 2 2 1 1 1 1 2 2 2 1 1 2 2 2 2 1 2 1 2 1 2 2 1 2 2 1 1 1 2 2 1 1 1 3 2 1 1 1 1 1 2 2 1 2 1 1 2 1
143 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 1 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 1 2 2 1 2 1 2 2 2 2 2 1 1 2 2 2 2 2 2 2 2 2 1 2 1 2 2 2 1 2 2 2 2 1 2 2 1 1 2 2 2 2 2 2 1 1 1 1 2 2 2 2 2 2 1 2 1 2
144 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 2 1 2 3 2 1 2 1 2 1 1 1 2 1 1 2 2 1 2 2 2 2 1 2 1 1 2 2 1 2 1 1 1 1 2 2 2 2 2 1 1 2 1 1 1 2 1 2 1 2 1 1
145 1 1 2 2 1 1 1 1 1 1 1 1 1 2 1 2 1 2 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 2 1 1 1 1 1 3 1 1 1 1 3 1 1 3 3 1 2 1 1 1 1
146 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 3 2 2 2 2 1 2 2 2 1 2 2 2 2 2 2 2 2 2 1 1 2 1 3 2 2 1 2 1 1 2 2 2 1 1 1 1 1 1 2 2 2 2 2 2 1 2 1 2 2 2 1 2 2 2 1 1 2 1
147 2 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 2 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 3 1 3 1 1 1 1 1 1 1 1 1 1
148 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1
149 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1
150 2 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
151 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 4 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
152 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2
153 2 2 2 1 2 1 1 2 2 1 2 2 1 2 1 2 2 1 1 1 1 1 1 2 1 2 4 2 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 2 2 1 1 1 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1
154 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 1 2 1 2 2 1 1 2 2 2 2 2 2 2 2 1 1 3 1 1 2 1 1 1 3 2 2 2 1 3 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 3 1 1 1 1 1 1 1 3 1 1 1 1 1 1 3 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1
155 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 3 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1
156 2 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1
157 1 1 1 1 1 1 1 2 1 1 2 2 1 1 1 1 1 1 2 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1
158 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 2 1 3 1 1 1 1 1 3 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1
159 1 2 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 2 1 1 3 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 2 1 1 1 1 1 2 1 1 1 2 2 2 1 2 1 3 2 1 1 1 1 3 1 2 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1
160 1 1 2 1 1 1 2 1 1 1 2 1 2 1 1 1 1 1 1 2 1 1 1 3 1 1 1 4 1 2 2 3 1 1 2 4 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 2 1 1 1 1 1 1 1 3 1 1 2 1 1 3 3 1 1 1 1 1 1 3 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 2 1 1 1 1 1
161 2 3 2 3 3 3 2 2 2 2 2 2 2 2 2 3 2 2 2 2 2 3 3 3 2 1 1 2 1 3 1 2 3 3 3 2 2 2 3 3 3 3 2 3 1 2 2 2 3 3 3 1 2 2 1 2 3 1 3 1 3 2 2 2 1 3 2 1 2 3 3 2 3 3 1 1 2 3 2 1 2 1 3 3 2 2 3 2 3 1 3 3 1 2 1 2 3 3 5 3
162 3 3 3 3 3 2 2 3 3 3 3 2 3 3 3 3 2 1 1 3 3 3 2 3 3 3 1 3 3 3 3 3 3 3 3 5 3 3 3 2 2 3 3 3 1 3 1 3 3 3 1 3 2 2 1 2 3 3 1 3 1 3 3 2 1 3 3 1 1 1 3 3 3 3 3 1 3 1 1 1 1 3 3 1 3 3 2 2 1 1 3 3 1 3 1 3 3 3 1 2
163 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1
164 1 2 2 1 1 1 2 1 1 1 1 2 1 1 2 1 1 1 1 2 2 1 2 1 2 1 3 1 1 1 2 1 1 1 3 2 1 2 1 1 2 2 1 2 1 1 2 1 1 1 1 2 1 2 1 1 2 1 1 2 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 2 1 2 1
165 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 2 2 2 2 2 1 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 3 3 2 2 2 2 2 2 2 2 2 2 2 1 2 2 2 2 2 2 2 3 2 1 3 2 3 2 2 2 2 3 2 2 2 2 2 2 2 3 2 1 2 2 2 3 3 2 2 2 2 3 2 2 3 1
166 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
167 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
168 2 2 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 2 1 1 2 3 2 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 2 3 1 1 1 1 1 1 1
169 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 2 1 1 2 1 2 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
170 2 2 1 1 1 3 1 2 2 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
171 2 1 1 1 1 2 2 2 2 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 2 1 2 1 1 2 2 1 1 1 1 1 1 1 1 2 1 3 1 2 1 1 2 2 2 1 2 2 1 1 2 1 2 1 2 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 3 1 1 1 1 1 2 2 2 1 1 1 1 1 1 2 1 1 1 1 3 2 1
172 1 2 1 1 1 1 1 1 3 1 3 1 1 1 2 1 2 1 1 1 2 2 1 2 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 1 1 1 1 1 1 1 1 1 2
173 1 2 1 1 1 1 3 1 1 1 1 1 1 1 3 1 1 1 2 1 2 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 1 2 1 1 1
174 1 2 2 2 2 2 2 2 1 2 2 1 1 2 2 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 2 1 1 3 1 1 2 2 2 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 1 1 1 2 1 1
175 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 2 1 1 1 1 2 1 1 1 1 2 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> pgf/data/19_11768_1dx.dat <==
-100 10957
-96 11080
-92 11279
-88 11543
-84 11860
-80 12217
-76 12603
-72 13008
-68 13423
-64 13842
-60 14263
-56 14686
-52 15113
-48 15550
-44 16003
-40 16479
-36 16988
-32 17534
-28 18124
-24 18761
-20 19445
-16 20176
-12 20947
-8 21751
-4 22579
0 23419
4 24258
8 25081
12 25878
16 26633
20 27337
24 27979
28 28551
32 29049
36 29467
40 29804
44 30059
48 30231
52 30322
56 30333
60 30264
64 30117
68 29890
72 29584
76 29200
80 28736
84 28193
88 27574
92 26880
96 26117
100 25292


==> pgf/data/19_11768_1dy.dat <==
-100 17434
-96 17780
-92 18174
-88 18638
-84 19196
-80 19867
-76 20668
-72 21611
-68 22702
-64 23943
-60 25325
-56 26836
-52 28454
-48 30150
-44 31892
-40 33638
-36 35347
-32 36973
-28 38471
-24 39797
-20 40911
-16 41778
-12 42369
-8 42664
-4 42653
0 42334
4 41718
8 40822
12 39675
16 38312
20 36777
24 35117
28 33381
32 31621
36 29886
40 28223
44 26671
48 25265
52 24031
56 22986
60 22140
64 21490
68 21026
72 20732
76 20583
80 20548
84 20595
88 20688
92 20792
96 20871
100 20894


==> pgf/data/19_11768_2d.dat <==
-100 -100 15103
-96 -100 13932
-92 -100 12759
-88 -100 11679
-84 -100 10779
-80 -100 10134
-76 -100 9797.9
-72 -100 9804
-68 -100 10159
-64 -100 10846
-60 -100 11824
-56 -100 13032
-52 -100 14394
-48 -100 15826
-44 -100 17240
-40 -100 18551
-36 -100 19686
-32 -100 20585
-28 -100 21209
-24 -100 21540
-20 -100 21581
-16 -100 21359
-12 -100 20918
-8 -100 20317
-4 -100 19625
0 -100 18913
4 -100 18251
8 -100 17700
12 -100 17307
16 -100 17103
20 -100 17098
24 -100 17283
28 -100 17629
32 -100 18091
36 -100 18609
40 -100 19117
44 -100 19547
48 -100 19831
52 -100 19915
56 -100 19757
60 -100 19331
64 -100 18633
68 -100 17680
72 -100 16508
76 -100 15171
80 -100 13734
84 -100 12275
88 -100 10869
92 -100 9592.5
96 -100 8510.5
100 -100 7675
-100 -96 15618
-96 -96 14352
-92 -96 13067
-88 -96 11866
-84 -96 10844
-80 -96 10081
-76 -96 9639.9
-72 -96 9559.3
-68 -96 9851.4
-64 -96 10502
-60 -96 11472
-56 -96 12700
-52 -96 14108
-48 -96 15606
-44 -96 17101
-40 -96 18501
-36 -96 19724
-32 -96 20706
-28 -96 21397
-24 -96 21775
-20 -96 21840
-16 -96 21616
-12 -96 21145
-8 -96 20490
-4 -96 19722
0 -96 18918
4 -96 18156
8 -96 17503
12 -96 17015
16 -96 16730
20 -96 16665
24 -96 16817
28 -96 17159
32 -96 17648
36 -96 18223
40 -96 18816
44 -96 19352
48 -96 19760
52 -96 19977
56 -96 19951
60 -96 19651
64 -96 19065
68 -96 18203
72 -96 17096
76 -96 15795
80 -96 14365
84 -96 12883
88 -96 11430
92 -96 10084
96 -96 8917.7
100 -96 7989.6
-100 -92 16213
-96 -92 14865
-92 -92 13482
-88 -92 12170
-84 -92 11032
-80 -92 10156
-76 -92 9611.3
-72 -92 9443.4
-68 -92 9670.1
-64 -92 10281
-60 -92 11241
-56 -92 12487
-52 -92 13939
-48 -92 15505
-44 -92 17086
-40 -92 18584
-36 -92 19909
-32 -92 20988
-28 -92 21765
-24 -92 22212
-20 -92 22321
-16 -92 22114
-12 -92 21633
-8 -92 20939
-4 -92 20108
0 -92 19221
4 -92 18360
8 -92 17603
12 -92 17011
16 -92 16632
20 -92 16489
24 -92 16585
28 -92 16900
32 -92 17390
36 -92 17998
40 -92 18652
44 -92 19275
48 -92 19790
52 -92 20126
56 -92 20225
60 -92 20047
64 -92 19573
68 -92 18805
72 -92 17769
76 -92 16511
80 -92 15095
84 -92 13597
88 -92 12101
92 -92 10688
96 -92 9436.8
100 -92 8411.3
-100 -88 16869
-96 -88 15456
-92 -88 13987
-88 -88 12576
-84 -88 11331
-80 -88 10348
-76 -88 9702.8
-72 -88 9448.2
-68 -88 9608.2
-64 -88 10178
-60 -88 11123
-56 -88 12385
-52 -88 13881
-48 -88 15517
-44 -88 17189
-40 -88 18792
-36 -88 20230
-32 -88 21420
-28 -88 22301
-24 -88 22834
-20 -88 23009
-16 -88 22840
-12 -88 22367
-8 -88 21651
-4 -88 20769
0 -88 19807
4 -88 18852
8 -88 17987
12 -88 17284
16 -88 16797
20 -88 16558
24 -88 16577
28 -88 16838
32 -88 17304
36 -88 17918
40 -88 18609
44 -88 19296
48 -88 19898
52 -88 20339
56 -88 20553
60 -88 20491
64 -88 20127
68 -88 19455
72 -88 18495
76 -88 17288
80 -88 15895
84 -88 14390
88 -88 12857
92 -88 11382
96 -88 10047
100 -88 8922
-100 -84 17571
-96 -84 16107
-92 -84 14568
-88 -84 13070
-84 -84 11728
-80 -84 10645
-76 -84 9903
-72 -84 9563.1
-68 -84 9655.7
-64 -84 10181
-60 -84 11110
-56 -84 12385
-52 -84 13924
-48 -84 15630
-44 -84 17396
-40 -84 19110
-36 -84 20671
-32 -84 21986
-28 -84 22986
-24 -84 23624
-20 -84 23883
-16 -84 23771
-12 -84 23325
-8 -84 22604
-4 -84 21685
0 -84 20655
4 -84 19609
8 -84 18635
12 -84 17813
16 -84 17205
20 -84 16852
24 -84 16771
28 -84 16955
32 -84 17370
36 -84 17963
40 -84 18664
44 -84 19391
48 -84 20061
52 -84 20589
56 -84 20906
60 -84 20954
64 -84 20698
68 -84 20124
72 -84 19246
76 -84 18098
80 -84 16736
84 -84 15232
88 -84 13672
92 -84 12141
96 -84 10726
100 -84 9502.7
-100 -80 18303
-96 -80 16805
-92 -80 15210
-88 -80 13638
-84 -80 12210
-80 -80 11033
-76 -80 10200
-72 -80 9776.5
-68 -80 9801.2
-64 -80 10280
-60 -80 11190
-56 -80 12474
-52 -80 14054
-48 -80 15830
-44 -80 17691
-40 -80 19522
-36 -80 21212
-32 -80 22664
-28 -80 23797
-24 -80 24557
-20 -80 24918
-16 -80 24882
-12 -80 24480
-8 -80 23769
-4 -80 22825
0 -80 21738
4 -80 20604
8 -80 19520
12 -80 18572
16 -80 17830
20 -80 17346
24 -80 17145
28 -80 17226
32 -80 17564
36 -80 18109
40 -80 18794
44 -80 19537
48 -80 20252
52 -80 20851
56 -80 21258
60 -80 21408
64 -80 21256
68 -80 20783
72 -80 19991
76 -80 18910
80 -80 17589
84 -80 16099
88 -80 14520
92 -80 12943
96 -80 11454
100 -80 10136
-100 -76 19054
-96 -76 17538
-92 -76 15901
-88 -76 14268
-84 -76 12763
-80 -76 11502
-76 -76 10581
-72 -76 10076
-68 -76 10033
-64 -76 10463
-60 -76 11349
-56 -76 12639
-52 -76 14255
-48 -76 16099
-44 -76 18056
-40 -76 20006
-36 -76 21833
-32 -76 23429
-28 -76 24708
-24 -76 25604
-20 -76 26083
-16 -76 26140
-12 -76 25800
-8 -76 25114
-4 -76 24158
0 -76 23021
4 -76 21805
8 -76 20610
12 -76 19530
16 -76 18644
20 -76 18013
24 -76 17670
28 -76 17625
32 -76 17860
36 -76 18331
40 -76 18973
44 -76 19708
48 -76 20447
52 -76 21100
56 -76 21584
60 -76 21827
64 -76 21777
68 -76 21405
72 -76 20706
76 -76 19699
80 -76 18431
84 -76 16965
88 -76 15381
92 -76 13768
96 -76 12214
100 -76 10807
-100 -72 19814
-96 -72 18295
-92 -72 16631
-88 -72 14950
-84 -72 13379
-80 -72 12040
-76 -72 11037
-72 -72 10452
-68 -72 10339
-64 -72 10717
-60 -72 11575
-56 -72 12866
-52 -72 14514
-48 -72 16422
-44 -72 18473
-40 -72 20544
-36 -72 22510
-32 -72 24259
-28 -72 25692
-24 -72 26737
-20 -72 27349
-16 -72 27514
-12 -72 27250
-8 -72 26604
-4 -72 25648
0 -72 24472
4 -72 23178
8 -72 21873
12 -72 20656
16 -72 19616
20 -72 18822
24 -72 18320
28 -72 18127
32 -72 18234
36 -72 18605
40 -72 19181
44 -72 19884
48 -72 20626
52 -72 21315
56 -72 21862
60 -72 22191
64 -72 22240
68 -72 21970
72 -72 21368
76 -72 20447
80 -72 19242
84 -72 17814
88 -72 16237
92 -72 14600
96 -72 12993
100 -72 11504
-100 -68 20579
-96 -68 19071
-92 -68 17394
-88 -68 15677
-84 -68 14050
-80 -68 12641
-76 -68 11559
-72 -68 10896
-68 -68 10711
-64 -68 11034
-60 -68 11858
-56 -68 13143
-52 -68 14817
-48 -68 16783
-44 -68 18925
-40 -68 21114
-36 -68 23222
-32 -68 25127
-28 -68 26723
-24 -68 27927
-20 -68 28684
-16 -68 28971
-12 -68 28799
-8 -68 28206
-4 -68 27262
0 -68 26055
4 -68 24689
8 -68 23275
12 -68 21918
16 -68 20716
20 -68 19748
24 -68 19069
28 -68 18708
32 -68 18665
36 -68 18913
40 -68 19397
44 -68 20046
48 -68 20771
52 -68 21479
56 -68 22078
60 -68 22484
64 -68 22628
68 -68 22463
72 -68 21965
76 -68 21137
80 -68 20008
84 -68 18631
88 -68 17077
92 -68 15429
96 -68 13780
100 -68 12220
-100 -64 21346
-96 -64 19863
-92 -64 18187
-88 -64 16445
-84 -64 14772
-80 -64 13298
-76 -64 12142
-72 -64 11401
-68 -64 11143
-64 -64 11405
-60 -64 12189
-56 -64 13460
-52 -64 15153
-48 -64 17170
-44 -64 19396
-40 -64 21701
-36 -64 23949
-32 -64 26013
-28 -64 27777
-24 -64 29148
-20 -64 30060
-16 -64 30482
-12 -64 30413
-8 -64 29887
-4 -64 28966
0 -64 27738
4 -64 26307
8 -64 24786
12 -64 23288
16 -64 21918
20 -64 20765
24 -64 19895
28 -64 19349
32 -64 19136
36 -64 19238
40 -64 19610
44 -64 20183
48 -64 20873
52 -64 21585
56 -64 22223
60 -64 22699
64 -64 22935
68 -64 22875
72 -64 22487
76 -64 21762
80 -64 20722
84 -64 19411
88 -64 17893
92 -64 16251
96 -64 14574
100 -64 12955
-100 -60 22115
-96 -60 20672
-92 -60 19008
-88 -60 17253
-84 -60 15543
-80 -60 14012
-76 -60 12785
-72 -60 11966
-68 -60 11631
-64 -60 11828
-60 -60 12564
-56 -60 13813
-52 -60 15514
-48 -60 17573
-44 -60 19876
-40 -60 22290
-36 -60 24676
-32 -60 26898
-28 -60 28832
-24 -60 30376
-20 -60 31453
-16 -60 32019
-12 -60 32066
-8 -60 31618
-4 -60 30733
0 -60 29495
4 -60 28006
8 -60 26383
12 -60 24744
16 -60 23202
20 -60 21856
24 -60 20784
28 -60 20037
32 -60 19637
36 -60 19575
40 -60 19814
44 -60 20292
48 -60 20929
52 -60 21629
56 -60 22296
60 -60 22834
64 -60 23159
68 -60 23207
72 -60 22933
76 -60 22322
80 -60 21382
84 -60 20151
88 -60 18687
92 -60 17066
96 -60 15376
100 -60 13711
-100 -56 22890
-96 -56 21499
-92 -56 19861
-88 -56 18104
-84 -56 16366
-80 -56 14784
-76 -56 13489
-72 -56 12591
-68 -56 12177
-64 -56 12302
-60 -56 12982
-56 -56 14199
-52 -56 15897
-48 -56 17988
-44 -56 20358
-40 -56 22873
-36 -56 25390
-32 -56 27768
-28 -56 29874
-24 -56 31594
-20 -56 32842
-16 -56 33562
-12 -56 33736
-8 -56 33379
-4 -56 32541
0 -56 31302
4 -56 29764
8 -56 28045
12 -56 26268
16 -56 24554
20 -56 23010
24 -56 21727
28 -56 20767
32 -56 20164
36 -56 19920
40 -56 20009
44 -56 20376
48 -56 20943
52 -56 21618
56 -56 22301
60 -56 22894
64 -56 23306
68 -56 23462
72 -56 23309
76 -56 22820
80 -56 21993
84 -56 20857
88 -56 19461
92 -56 17878
96 -56 16191
100 -56 14495
-100 -52 23674
-96 -52 22348
-92 -52 20748
-88 -52 19001
-84 -52 17243
-80 -52 15617
-76 -52 14257
-72 -52 13282
-68 -52 12786
-64 -52 12832
-60 -52 13447
-56 -52 14621
-52 -52 16304
-48 -52 18415
-44 -52 20840
-40 -52 23446
-36 -52 26087
-32 -52 28616
-28 -52 30891
-24 -52 32789
-20 -52 34213
-16 -52 35095
-12 -52 35406
-8 -52 35151
-4 -52 34373
0 -52 33145
4 -52 31569
8 -52 29762
12 -52 27852
16 -52 25966
20 -52 24223
24 -52 22722
28 -52 21540
32 -52 20722
36 -52 20282
40 -52 20205
44 -52 20443
48 -52 20925
52 -52 21561
56 -52 22250
60 -52 22891
64 -52 23385
68 -52 23650
72 -52 23623
76 -52 23264
80 -52 22563
84 -52 21536
88 -52 20226
92 -52 18696
96 -52 17029
100 -52 15315
-100 -48 24472
-96 -48 23224
-92 -48 21675
-88 -48 19948
-84 -48 18181
-80 -48 16518
-76 -48 15097
-72 -48 14045
-68 -48 13463
-64 -48 13424
-60 -48 13966
-56 -48 15085
-52 -48 16741
-48 -48 18857
-44 -48 21325
-40 -48 24010
-36 -48 26766
-32 -48 29439
-28 -48 31880
-24 -48 33957
-20 -48 35560
-16 -48 36611
-12 -48 37068
-8 -48 36927
-4 -48 36220
0 -48 35017
4 -48 33414
8 -48 31529
12 -48 29494
16 -48 27441
20 -48 25498
24 -48 23777
28 -48 22365
32 -48 21322
36 -48 20674
40 -48 20416
44 -48 20510
48 -48 20892
52 -48 21476
56 -48 22160
60 -48 22840
64 -48 23413
68 -48 23787
72 -48 23889
76 -48 23669
80 -48 23104
84 -48 22200
88 -48 20989
92 -48 19530
96 -48 17899
100 -48 16184
-100 -44 25286
-96 -44 24130
-92 -44 22645
-88 -44 20951
-84 -44 19186
-80 -44 17493
-76 -44 16016
-72 -44 14888
-68 -44 14219
-64 -44 14090
-60 -44 14549
-56 -44 15602
-52 -44 17218
-48 -44 19326
-44 -44 21821
-40 -44 24573
-36 -44 27432
-32 -44 30240
-28 -44 32842
-24 -44 35096
-20 -44 36881
-16 -44 38107
-12 -44 38719
-8 -44 38703
-4 -44 38082
0 -44 36917
4 -44 35301
8 -44 33350
12 -44 31199
16 -44 28986
20 -44 26847
24 -44 24904
28 -44 23258
32 -44 21981
36 -44 21114
40 -44 20662
44 -44 20599
48 -44 20866
52 -44 21383
56 -44 22051
60 -44 22762
64 -44 23407
68 -44 23888
72 -44 24122
76 -44 24046
80 -44 23627
84 -44 22858
88 -44 21764
92 -44 20391
96 -44 18812
100 -44 17110
-100 -40 26120
-96 -40 25069
-92 -40 23662
-88 -40 22014
-84 -40 20261
-80 -40 18548
-76 -40 17023
-72 -40 15822
-68 -40 15064
-64 -40 14841
-60 -40 15209
-56 -40 16186
-52 -40 17748
-48 -40 19833
-44 -40 22341
-40 -40 25146
-36 -40 28095
-32 -40 31029
-28 -40 33786
-24 -40 36214
-20 -40 38181
-16 -40 39587
-12 -40 40364
-8 -40 40485
-4 -40 39964
0 -40 38852
4 -40 37237
8 -40 35235
12 -40 32979
16 -40 30615
20 -40 28285
24 -40 26123
28 -40 24240
32 -40 22724
36 -40 21627
40 -40 20969
44 -40 20733
48 -40 20871
52 -40 21307
56 -40 21945
60 -40 22676
64 -40 23386
68 -40 23971
72 -40 24336
76 -40 24409
80 -40 24145
84 -40 23524
88 -40 22558
92 -40 21288
96 -40 19776
100 -40 18104
-100 -36 26972
-96 -36 26039
-92 -36 24724
-88 -36 23137
-84 -36 21410
-80 -36 19689
-76 -36 18123
-72 -36 16854
-68 -36 16010
-64 -36 15689
-60 -36 15960
-56 -36 16850
-52 -36 18346
-48 -36 20393
-44 -36 22901
-40 -36 25742
-36 -36 28769
-32 -36 31818
-28 -36 34722
-24 -36 37320
-20 -36 39472
-16 -36 41063
-12 -36 42013
-8 -36 42283
-4 -36 41875
0 -36 40832
4 -36 39236
8 -36 37198
12 -36 34852
16 -36 32348
20 -36 29834
24 -36 27455
28 -36 25335
32 -36 23574
36 -36 22238
40 -36 21362
44 -36 20939
48 -36 20932
52 -36 21272
56 -36 21865
60 -36 22603
64 -36 23369
68 -36 24051
72 -36 24546
76 -36 24771
80 -36 24667
84 -36 24203
88 -36 23380
92 -36 22226
96 -36 20797
100 -36 19169
-100 -32 27837
-96 -32 27038
-92 -32 25830
-88 -32 24320
-84 -32 22634
-80 -32 20917
-76 -32 19321
-72 -32 17992
-68 -32 17063
-64 -32 16645
-60 -32 16814
-56 -32 17609
-52 -32 19027
-48 -32 21025
-44 -32 23516
-40 -32 26380
-36 -32 29471
-32 -32 32624
-28 -32 35666
-24 -32 38431
-20 -32 40766
-16 -32 42546
-12 -32 43678
-8 -32 44109
-4 -32 43830
0 -32 42874
4 -32 41314
8 -32 39257
12 -32 36837
16 -32 34205
20 -32 31518
24 -32 28927
28 -32 26570
32 -32 24559
36 -32 22977
40 -32 21869
44 -32 21244
48 -32 21076
52 -32 21301
56 -32 21832
60 -32 22562
64 -32 23372
68 -32 24143
72 -32 24764
76 -32 25140
80 -32 25200
84 -32 24901
88 -32 24231
92 -32 23207
96 -32 21876
100 -32 20306
-100 -28 28709
-96 -28 28057
-92 -28 26974
-88 -28 25556
-84 -28 23928
-80 -28 22231
-76 -28 20618
-72 -28 19238
-68 -28 18233
-64 -28 17718
-60 -28 17783
-56 -28 18477
-52 -28 19808
-48 -28 21743
-44 -28 24203
-40 -28 27077
-36 -28 30219
-32 -28 33464
-28 -28 36636
-24 -28 39563
-20 -28 42081
-16 -28 44054
-12 -28 45376
-8 -28 45981
-4 -28 45847
0 -28 44995
4 -28 43490
8 -28 41433
12 -28 38956
16 -28 36211
20 -28 33360
24 -28 30563
28 -28 27970
32 -28 25706
36 -28 23868
40 -28 22516
44 -28 21673
48 -28 21324
52 -28 21416
56 -28 21866
60 -28 22570
64 -28 23409
68 -28 24257
72 -28 24995
76 -28 25520
80 -28 25746
84 -28 25618
88 -28 25110
92 -28 24228
96 -28 23008
100 -28 21511
-100 -24 29577
-96 -24 29086
-92 -24 28144
-88 -24 26838
-84 -24 25286
-80 -24 23626
-76 -24 22011
-72 -24 20593
-68 -24 19519
-64 -24 18913
-60 -24 18874
-56 -24 19463
-52 -24 20700
-48 -24 22561
-44 -24 24980
-40 -24 27849
-36 -24 31029
-32 -24 34355
-28 -24 37649
-24 -24 40732
-20 -24 43434
-16 -24 45604
-12 -24 47124
-8 -24 47916
-4 -24 47942
0 -24 47212
4 -24 45782
8 -24 43744
12 -24 41227
16 -24 38385
20 -24 35382
24 -24 32387
28 -24 29559
32 -24 27038
36 -24 24935
40 -24 23326
44 -24 22248
48 -24 21698
52 -24 21634
56 -24 21982
60 -24 22640
64 -24 23488
68 -24 24398
72 -24 25245
76 -24 25911
80 -24 26302
84 -24 26348
88 -24 26009
92 -24 25279
96 -24 24183
100 -24 22773
-100 -20 30425
-96 -20 30111
-92 -20 29326
-88 -20 28150
-84 -20 26694
-80 -20 25091
-76 -20 23492
-72 -20 22051
-68 -20 20920
-64 -20 20231
-60 -20 20091
-56 -20 20575
-52 -20 21712
-48 -20 23492
-44 -20 25857
-40 -20 28710
-36 -20 31916
-32 -20 35313
-28 -20 38721
-24 -20 41956
-20 -20 44839
-16 -20 47210
-12 -20 48937
-8 -20 49927
-4 -20 50130
0 -20 49541
4 -20 48205
8 -20 46207
12 -20 43670
16 -20 40745
20 -20 37603
24 -20 34417
28 -20 31357
32 -20 28576
36 -20 26199
40 -20 24318
44 -20 22986
48 -20 22213
52 -20 21970
56 -20 22191
60 -20 22779
64 -20 23616
68 -20 24570
72 -20 25510
76 -20 26309
80 -20 26861
84 -20 27081
88 -20 26917
92 -20 26348
96 -20 25386
100 -20 24075
-100 -16 31237
-96 -16 31113
-92 -16 30503
-88 -16 29476
-84 -16 28136
-80 -16 26611
-76 -16 25047
-72 -16 23602
-68 -16 22428
-64 -16 21666
-60 -16 21432
-56 -16 21811
-52 -16 22847
-48 -16 24540
-44 -16 26844
-40 -16 29670
-36 -16 32892
-32 -16 36349
-28 -16 39863
-24 -16 43245
-20 -16 46309
-16 -16 48884
-12 -16 50826
-8 -16 52027
-4 -16 52421
0 -16 51992
4 -16 50770
8 -16 48832
12 -16 46294
16 -16 43305
20 -16 40035
24 -16 36666
28 -16 33377
32 -16 30332
36 -16 27673
40 -16 25506
44 -16 23900
48 -16 22881
52 -16 22433
56 -16 22500
60 -16 22992
64 -16 23793
68 -16 24771
72 -16 25786
76 -16 26706
80 -16 27410
84 -16 27803
88 -16 27815
92 -16 27413
96 -16 26596
100 -16 25395
-100 -12 31995
-96 -12 32072
-92 -12 31653
-88 -12 30795
-84 -12 29591
-80 -12 28165
-76 -12 26658
-72 -12 25227
-68 -12 24028
-64 -12 23206
-60 -12 22888
-56 -12 23168
-52 -12 24103
-48 -12 25705
-44 -12 27942
-40 -12 30734
-36 -12 33962
-32 -12 37471
-28 -12 41084
-24 -12 44609
-20 -12 47852
-16 -12 50634
-12 -12 52798
-8 -12 54220
-4 -12 54822
0 -12 54571
4 -12 53483
8 -12 51624
12 -12 49104
16 -12 46067
20 -12 42685
24 -12 39142
28 -12 35626
32 -12 32315
36 -12 29364
40 -12 26896
44 -12 24997
48 -12 23708
52 -12 23029
56 -12 22913
60 -12 23280
64 -12 24018
68 -12 24994
72 -12 26065
76 -12 27089
80 -12 27936
84 -12 28495
88 -12 28684
92 -12 28453
96 -12 27788
100 -12 26709
-100 -8 32679
-96 -8 32968
-92 -8 32753
-88 -8 32081
-84 -8 31036
-80 -8 29730
-76 -8 28303
-72 -8 26907
-68 -8 25700
-64 -8 24834
-60 -8 24443
-56 -8 24632
-52 -8 25470
-48 -8 26982
-44 -8 29147
-40 -8 31899
-36 -8 35126
-32 -8 38680
-28 -8 42385
-24 -8 46048
-20 -8 49469
-16 -8 52461
-12 -8 54852
-8 -8 56508
-4 -8 57331
0 -8 57274
4 -8 56339
8 -8 54581
12 -8 52098
16 -8 49030
20 -8 45548
24 -8 41841
28 -8 38104
32 -8 34524
36 -8 31273
40 -8 28490
44 -8 26278
48 -8 24695
52 -8 23756
56 -8 23429
60 -8 23641
64 -8 24286
68 -8 25233
72 -8 26336
76 -8 27446
80 -8 28421
84 -8 29139
88 -8 29501
92 -8 29444
96 -8 28936
100 -8 27987
-100 -4 33269
-96 -4 33778
-92 -4 33780
-88 -4 33310
-84 -4 32442
-80 -4 31278
-76 -4 29952
-72 -4 28613
-68 -4 27420
-64 -4 26528
-60 -4 26078
-56 -4 26186
-52 -4 26932
-48 -4 28355
-44 -4 30448
-40 -4 33155
-36 -4 36376
-32 -4 39968
-28 -4 43760
-24 -4 47556
-20 -4 51154
-16 -4 54357
-12 -4 56982
-8 -4 58879
-4 -4 59936
0 -4 60090
4 -4 59327
8 -4 57688
12 -4 55261
16 -4 52181
20 -4 48615
24 -4 44754
28 -4 40799
32 -4 36952
36 -4 33394
40 -4 30283
44 -4 27739
48 -4 25839
52 -4 24613
56 -4 24043
60 -4 24069
64 -4 24591
68 -4 25480
72 -4 26589
76 -4 27762
80 -4 28849
84 -4 29714
88 -4 30244
92 -4 30358
96 -4 30013
100 -4 29202
-100 0 33749
-96 0 34481
-92 0 34710
-88 0 34457
-84 0 33782
-80 0 32781
-76 0 31577
-72 0 30317
-68 0 29157
-64 0 28257
-60 0 27764
-56 0 27803
-52 0 28467
-48 0 29806
-44 0 31828
-40 0 34488
-36 0 37697
-32 0 41323
-28 0 45195
-24 0 49121
-20 0 52893
-16 0 56307
-12 0 59170
-8 0 61317
-4 0 62620
0 0 62999
4 0 62425
8 0 60923
12 0 58573
16 0 55498
20 0 51862
24 0 47860
28 0 43696
32 0 39582
36 0 35713
40 0 32264
44 0 29372
48 0 27132
52 0 25593
56 0 24751
60 0 24559
64 0 24926
68 0 25726
72 0 26813
76 0 28026
80 0 29205
84 0 30202
88 0 30890
92 0 31174
96 0 30993
100 0 30325
-100 4 34103
-96 4 35061
-92 4 35521
-88 4 35495
-84 4 35029
-80 4 34208
-76 4 33146
-72 4 31984
-68 4 30879
-64 4 29991
-60 4 29471
-56 4 29455
-52 4 30046
-48 4 31308
-44 4 33260
-40 4 35873
-36 4 39069
-32 4 42722
-28 4 46670
-24 4 50720
-20 4 54664
-16 4 58289
-12 4 61392
-8 4 63794
-4 4 65353
0 4 65970
4 4 65601
8 4 64256
12 4 62000
16 4 58949
20 4 55262
24 4 51131
28 4 46768
32 4 42392
36 4 38212
40 4 34417
44 4 31163
48 4 28565
52 4 26688
56 4 25547
60 4 25107
64 4 25286
68 4 25967
72 4 27002
76 4 28227
80 4 29476
84 4 30588
88 4 31423
92 4 31869
96 4 31851
100 4 31332
-100 8 34320
-96 8 35500
-92 8 36195
-88 8 36403
-84 8 36156
-80 8 35529
-76 8 34626
-72 8 33583
-68 8 32551
-64 8 31692
-60 8 31164
-56 8 31107
-52 8 31636
-48 8 32828
-44 8 34716
-40 8 37283
-36 8 40462
-32 8 44139
-28 8 48157
-24 8 52327
-20 8 56438
-16 8 60271
-12 8 63615
-8 8 66277
-4 8 68099
0 8 68966
4 8 68817
8 8 67645
12 8 65502
16 8 62495
20 8 58775
24 8 54533
28 8 49984
32 8 45354
36 8 40865
40 8 36721
44 8 33098
48 8 30126
52 8 27891
56 8 26425
60 8 25707
64 8 25669
68 8 26198
72 8 27150
76 8 28361
80 8 29654
84 8 30861
88 8 31829
92 8 32429
96 8 32571
100 8 32202
-100 12 34393
-96 12 35789
-92 12 36717
-88 12 37160
-84 12 37140
-80 12 36717
-76 12 35988
-72 12 35079
-68 12 34138
-64 12 33327
-60 12 32806
-56 12 32722
-52 12 33202
-48 12 34332
-44 12 36160
-40 12 38682
-36 12 41843
-32 12 45540
-28 12 49623
-24 12 53906
-20 12 58178
-16 12 62216
-12 12 65799
-8 12 68722
-4 12 70813
0 12 71940
4 12 72023
8 12 71042
12 12 69032
16 12 66088
20 12 62356
24 12 58022
28 12 53303
32 12 48433
36 12 43644
40 12 39154
44 12 35156
48 12 31801
52 12 29191
56 12 27379
60 12 26358
64 12 26073
68 12 26421
72 12 27260
76 12 28426
80 12 29738
84 12 31018
88 12 32101
92 12 32844
96 12 33140
100 12 32921
-100 16 34320
-96 16 35921
-92 16 37074
-88 16 37751
-84 16 37960
-80 16 37749
-76 16 37203
-72 16 36441
-68 16 35607
-64 16 34859
-60 16 34360
-56 16 34264
-52 16 34705
-48 16 35783
-44 16 37555
-40 16 40034
-36 16 43176
-32 16 46888
-28 16 51028
-24 16 55417
-20 16 59843
-16 16 64079
-12 16 67897
-8 16 71081
-4 16 73444
0 16 74838
4 16 75167
8 16 74392
12 16 72534
16 16 69676
20 16 65954
24 16 61551
28 16 56685
32 16 51592
36 16 46516
40 16 41689
44 16 37318
48 16 33575
52 16 30581
56 16 28405
60 16 27060
64 16 26502
68 16 26639
72 16 27336
76 16 28428
80 16 29732
84 16 31061
88 16 32239
92 16 33110
96 16 33552
100 16 33482
-100 20 34104
-96 20 35895
-92 20 37263
-88 20 38167
-84 20 38602
-80 20 38604
-76 20 38248
-72 20 37643
-68 20 36926
-64 20 36255
-60 20 35792
-56 20 35697
-52 20 36110
-48 20 37142
-44 20 38865
-40 20 41300
-36 20 44420
-32 20 48142
-28 20 52333
-24 20 56818
-20 20 61388
-16 20 65814
-12 20 69860
-8 20 73302
-4 20 75938
0 20 77604
4 20 78188
8 20 77635
12 20 75949
16 20 73200
20 20 69514
24 20 65069
28 20 60080
32 20 54789
36 20 49446
40 20 44297
44 20 39564
48 20 35435
52 20 32052
56 20 29502
60 20 27815
64 20 26962
68 20 26863
72 20 27388
76 20 28377
80 20 29644
84 20 30997
88 20 32249
92 20 33233
96 20 33810
100 20 33884
-100 24 33754
-96 24 35716
-92 24 37283
-88 24 38402
-84 24 39056
-80 24 39270
-76 24 39105
-72 24 38662
-68 24 38071
-64 24 37487
-60 24 37071
-56 24 36987
-52 24 37381
-48 24 38375
-44 24 40051
-40 24 42444
-36 24 45538
-32 24 49262
-28 24 53494
-24 24 58063
-20 24 62765
-16 24 67369
-12 24 71635
-8 24 75328
-4 24 78235
0 24 80177
4 24 81026
8 24 80709
12 24 79215
16 24 76600
20 24 72979
24 24 68521
28 24 63441
32 24 57981
36 24 52398
40 24 46949
44 24 41870
48 24 37365
52 24 33596
56 24 30667
60 24 28627
64 24 27462
68 24 27103
72 24 27431
76 24 28289
80 24 29492
84 24 30842
88 24 32145
92 24 33222
96 24 33923
100 24 34133
-100 28 33281
-96 28 35393
-92 28 37140
-88 28 38458
-84 28 39320
-80 28 39737
-76 28 39761
-72 28 39481
-68 28 39022
-64 28 38531
-60 28 38170
-56 28 38105
-52 28 38489
-48 28 39449
-44 28 41080
-40 28 43429
-36 28 46492
-32 28 50210
-28 28 54470
-24 28 59110
-20 28 63930
-16 28 68697
-12 28 73170
-8 28 77105
-4 28 80278
0 28 82498
4 28 83618
8 28 83551
12 28 82269
16 28 79814
20 28 76288
24 28 71853
28 28 66717
32 28 61124
36 28 55335
40 28 49615
44 28 44213
48 28 39351
52 28 35205
56 28 31900
60 28 29501
64 28 28010
68 28 27373
72 28 27481
76 28 28182
80 28 29293
84 28 30614
88 28 31945
92 28 33096
96 28 33904
100 28 34244
-100 32 32702
-96 32 34939
-92 32 36842
-88 32 38341
-84 32 39395
-80 32 40005
-76 32 40210
-72 32 40092
-68 32 39764
-64 32 39371
-60 32 39071
-56 32 39031
-52 32 39408
-48 32 40338
-44 32 41924
-40 32 44225
-36 32 47250
-32 32 50950
-28 32 55224
-24 32 59919
-20 32 64837
-16 32 69751
-12 32 74414
-8 32 78579
-4 32 82011
0 32 84506
4 32 85904
8 32 86100
12 32 85051
16 32 82783
20 32 79385
24 32 75009
28 32 69858
32 32 64172
36 32 58217
40 32 52263
44 32 46571
48 32 41376
52 32 36872
56 32 33199
60 32 30441
64 32 28619
68 32 27690
72 32 27558
76 32 28078
80 32 29071
84 32 30337
88 32 31671
92 32 32875
96 32 33776
100 32 34233
-100 36 32035
-96 36 34370
-92 36 36406
-88 36 38062
-84 36 39289
-80 36 40077
-76 36 40454
-72 36 40491
-68 36 40293
-64 36 39997
-60 36 39760
-56 36 39748
-52 36 40121
-48 36 41021
-44 36 42560
-40 36 44808
-36 36 47784
-32 36 51453
-28 36 55724
-24 36 60453
-20 36 65449
-16 36 70488
-12 36 75324
-8 36 79703
-4 36 83383
0 36 86150
4 36 87828
8 36 88298
12 36 87502
16 36 85448
20 36 82214
24 36 77938
28 36 72815
32 36 67083
36 36 61007
40 36 54862
44 36 48919
48 36 43423
52 36 38584
56 36 34561
60 36 31452
64 36 29296
68 36 28066
72 36 27678
76 36 27997
80 36 28849
84 36 30036
88 36 31348
92 36 32584
96 36 33560
100 36 34124
-100 40 31301
-96 40 33706
-92 40 35847
-88 40 37636
-84 40 39015
-80 40 39964
-76 40 40499
-72 40 40681
-68 40 40608
-64 40 40407
-60 40 40233
-56 40 40249
-52 40 40618
-48 40 41486
-44 40 42973
-40 40 45159
-36 40 48074
-32 40 51696
-28 40 55944
-24 40 60684
-20 40 65735
-16 40 70875
-12 40 75859
-8 40 80433
-4 40 84348
0 40 87379
4 40 89340
8 40 90094
12 40 89569
16 40 87758
20 40 84722
24 40 80588
28 40 75541
32 40 69813
36 40 63667
40 40 57380
44 40 51230
48 40 45473
52 40 40331
56 40 35979
60 40 32533
64 40 30049
68 40 28514
72 40 27859
76 40 27959
80 40 28649
84 40 29733
88 40 31001
92 40 32248
96 40 33281
100 40 33939
-100 44 30520
-96 44 32967
-92 44 35186
-88 44 37082
-84 44 38590
-80 44 39680
-76 44 40358
-72 44 40674
-68 44 40717
-64 44 40608
-60 44 40494
-56 44 40536
-52 44 40897
-48 44 41729
-44 44 43157
-40 44 45270
-36 44 48110
-32 44 51665
-28 44 55868
-24 44 60593
-20 44 65670
-16 44 70883
-12 44 75991
-8 44 80738
-4 44 84870
0 44 88156
4 44 90396
8 44 91443
12 44 91206
16 44 89664
20 44 86862
24 44 82913
28 44 77992
32 44 72320
36 44 66158
40 44 59782
44 44 53475
48 44 47501
52 44 42094
56 44 37443
60 44 33681
64 44 30877
68 44 29040
72 44 28111
76 44 27980
80 44 28490
84 44 29450
88 44 30653
92 44 31890
96 44 32962
100 44 33701
-100 48 29712
-96 48 32174
-92 48 34442
-88 48 36420
-84 48 38033
-80 48 39243
-76 48 40048
-72 48 40486
-68 48 40635
-64 48 40610
-60 48 40551
-56 48 40615
-52 48 40965
-48 48 41754
-44 48 43114
-40 48 45142
-36 48 47889
-32 48 51356
-28 48 55487
-24 48 60170
-20 48 65243
-16 48 70498
-12 48 75700
-8 48 80593
-4 48 84923
0 48 88449
4 48 90965
8 48 92308
12 48 92375
16 48 91126
20 48 88592
24 48 84872
28 48 80125
32 48 74564
36 48 68442
40 48 62035
44 48 55624
48 48 49483
52 48 43853
56 48 38938
60 48 34884
64 48 31778
68 48 29644
72 48 28441
76 48 28071
80 48 28386
84 48 29205
88 48 30323
92 48 31530
96 48 32625
100 48 33431
-100 52 28894
-96 52 31345
-92 52 33637
-88 52 35670
-84 52 37365
-80 52 38675
-76 52 39589
-72 52 40135
-68 52 40381
-64 52 40433
-60 52 40423
-56 52 40504
-52 52 40836
-48 52 41575
-44 52 42856
-40 52 44783
-36 52 47418
-32 52 50773
-28 52 54805
-24 52 59415
-20 52 64450
-16 52 69714
-12 52 74978
-8 52 79988
-4 52 84491
0 52 88241
4 52 91023
8 52 92663
12 52 93045
16 52 92112
20 52 89879
24 52 86427
28 52 81903
32 52 76507
36 52 70483
40 52 64101
44 52 57644
48 52 51388
52 52 45582
56 52 40441
60 52 36126
64 52 32739
68 52 30321
72 52 28847
76 52 28232
80 52 28343
84 52 29007
88 52 30023
92 52 31184
96 52 32286
100 52 33146
-100 56 28083
-96 56 30497
-92 56 32788
-88 56 34853
-84 56 36608
-80 56 37998
-76 56 39005
-72 56 39645
-68 56 39978
-64 56 40098
-60 56 40131
-56 56 40222
-52 56 40530
-48 56 41210
-44 56 42399
-40 56 44210
-36 56 46713
-32 56 49932
-28 56 53835
-24 56 58338
-20 56 63300
-16 56 68537
-12 56 73827
-8 56 78922
-4 56 83570
0 56 87522
4 56 90558
8 56 92493
12 56 93197
16 56 92598
20 56 90693
24 56 87549
28 56 83293
32 56 78114
36 56 72243
40 56 65946
44 56 59499
48 56 53182
52 56 47249
56 56 41925
60 56 37383
64 56 33742
68 56 31056
72 56 29319
76 56 28461
80 56 28362
84 56 28859
88 56 29761
92 56 30861
96 56 31956
100 56 32857
-100 60 27289
-96 60 29645
-92 60 31912
-88 60 33986
-84 60 35781
-80 60 37235
-76 60 38318
-72 60 39041
-68 60 39451
-64 60 39632
-60 60 39701
-56 60 39797
-52 60 40074
-48 60 40685
-44 60 41771
-40 60 43449
-36 60 45799
-32 60 48855
-28 60 52600
-24 60 56962
-20 60 61814
-16 60 66986
-12 60 72263
-8 60 77407
-4 60 82169
0 60 86299
4 60 89571
8 60 91793
12 60 92820
16 60 92568
20 60 91016
24 60 88211
28 60 84266
32 60 79352
36 60 73688
40 60 67530
44 60 61152
48 60 54827
52 60 48818
56 60 43355
60 60 38624
64 60 34757
68 60 31826
72 60 29838
76 60 28742
80 60 28432
84 60 28757
88 60 29533
92 60 30561
96 60 31636
100 60 32568
-100 64 26520
-96 64 28799
-92 64 31022
-88 64 33088
-84 64 34904
-80 64 36405
-76 64 37553
-72 64 38348
-68 64 38826
-64 64 39062
-60 64 39162
-56 64 39258
-52 64 39497
-48 64 40030
-44 64 41001
-40 64 42531
-36 64 44707
-32 64 47575
-28 64 51131
-24 64 55317
-20 64 60022
-16 64 65087
-12 64 70313
-8 64 75468
-4 64 80308
0 64 84587
4 64 88074
8 64 90569
12 64 91917
16 64 92018
20 64 90835
24 64 88397
28 64 84798
32 64 80192
36 64 74785
40 64 68820
44 64 62562
48 64 56284
52 64 50250
56 64 44694
60 64 39813
64 64 35753
68 64 32600
72 64 30380
76 64 29056
80 64 28538
84 64 28687
88 64 29332
92 64 30278
96 64 31324
100 64 32277
-100 68 25781
-96 68 27966
-92 68 30130
-88 68 32170
-84 68 33993
-80 68 35528
-76 68 36730
-72 68 37588
-68 68 38129
-64 68 38415
-60 68 38543
-56 68 38634
-52 68 38830
-48 68 39280
-44 68 40125
-40 68 41491
-36 68 43474
-32 68 46130
-28 68 49467
-24 68 53442
-20 68 57962
-16 68 62881
-12 68 68013
-8 68 73139
-4 68 78020
0 68 82414
4 68 86089
8 68 88838
12 68 90496
16 68 90951
20 68 90146
24 68 88094
28 68 84871
32 68 80610
36 68 75503
40 68 69778
44 68 63691
48 68 57512
52 68 51500
56 68 45897
60 68 40908
64 68 36690
68 68 33343
72 68 30910
76 68 29372
80 68 28653
84 68 28630
88 68 29141
92 68 30000
96 68 31009
100 68 31975
-100 72 25070
-96 72 27149
-92 72 29240
-88 72 31242
-84 72 33060
-80 72 34620
-76 72 35867
-72 72 36784
-68 72 37383
-64 72 37717
-60 72 37870
-56 72 37956
-52 72 38107
-48 72 38467
-44 72 39178
-40 72 40369
-36 72 42141
-32 72 44562
-28 72 47652
-24 72 51385
-20 72 55682
-16 72 60415
-12 72 65412
-8 72 70466
-4 72 75347
0 72 79819
4 72 83649
8 72 86628
12 72 88580
16 72 89379
20 72 88956
24 72 87302
28 72 84474
32 72 80588
36 72 75816
40 72 70373
44 72 64503
48 72 58468
52 72 52526
56 72 46921
60 72 41864
64 72 37524
68 72 34014
72 72 31392
76 72 29657
80 72 28749
84 72 28558
88 72 28937
92 72 29705
96 72 30673
100 72 31647
-100 76 24385
-96 76 26348
-92 76 28356
-88 76 30310
-84 76 32116
-80 76 33692
-76 76 34980
-72 76 35951
-68 76 36608
-64 76 36990
-60 76 37170
-56 76 37250
-52 76 37356
-48 76 37625
-44 76 38198
-40 76 39204
-36 76 40752
-32 76 42917
-28 76 45736
-24 76 49197
-20 76 53236
-16 76 57743
-12 76 62562
-8 76 67501
-4 76 72340
0 76 76849
4 76 80799
8 76 83975
12 76 86197
16 76 87326
20 76 87277
24 76 86023
28 76 83603
32 76 80112
36 76 75704
40 76 70576
44 76 64962
48 76 59114
52 76 53285
56 76 47721
60 76 42637
64 76 38210
68 76 34569
72 76 31786
76 76 29874
80 76 28791
84 76 28442
88 76 28692
92 76 29372
96 76 30296
100 76 31273
-100 80 23721
-96 80 25560
-92 80 27478
-88 80 29378
-84 80 31164
-80 80 32753
-76 80 34079
-72 80 35104
-68 80 35819
-64 80 36252
-60 80 36463
-56 80 36542
-52 80 36606
-48 80 36785
-44 80 37218
-40 80 38034
-36 80 39347
-32 80 41243
-28 80 43770
-24 80 46930
-20 80 50679
-16 80 54924
-12 80 59525
-8 80 64305
-4 80 69058
0 80 73561
4 80 77588
8 80 80926
12 80 83388
16 80 84823
20 80 85132
24 80 84273
28 80 82262
32 80 79177
36 80 75152
40 80 70367
44 80 65041
48 80 59416
52 80 53739
56 80 48255
60 80 43182
64 80 38706
68 80 34967
72 80 32049
76 80 29984
80 80 28744
84 80 28250
88 80 28378
92 80 28972
96 80 29852
100 80 30831
-100 84 23069
-96 84 24782
-92 84 26604
-88 84 28444
-84 84 30208
-80 84 31807
-76 84 33171
-72 84 34251
-68 84 35029
-64 84 35517
-60 84 35765
-56 84 35851
-52 84 35879
-48 84 35974
-44 84 36269
-40 84 36895
-36 84 37969
-32 84 39585
-28 84 41803
-24 84 44641
-20 84 48071
-16 84 52019
-12 84 56363
-8 84 60942
-4 84 65564
0 84 70015
4 84 74077
8 84 77535
12 84 80198
16 84 81908
20 84 82552
24 84 82071
28 84 80464
32 84 77787
36 84 74155
40 84 69732
44 84 64719
48 84 59346
52 84 53856
56 84 48487
60 84 43463
64 84 38973
68 84 35168
72 84 32146
76 84 29952
80 84 28574
84 84 27949
88 84 27966
92 84 28480
96 84 29318
100 84 30298
-100 88 22423
-96 88 24005
-92 88 25730
-88 88 27508
-84 88 29247
-80 88 30856
-76 88 32259
-72 88 33398
-68 88 34242
-64 88 34794
-60 88 35088
-56 88 35190
-52 88 35193
-48 88 35214
-44 88 35379
-40 88 35818
-36 88 36653
-32 88 37984
-28 88 39883
-24 88 42382
-20 88 45471
-16 88 49092
-12 88 53143
-8 88 57480
-4 88 61926
0 88 66280
4 88 70328
8 88 73860
12 88 76683
16 88 78630
20 88 79578
24 88 79451
28 88 78230
32 88 75955
36 88 72718
40 88 68665
44 88 63983
48 88 58887
52 88 53612
56 88 48391
60 88 43448
64 88 38979
68 88 35140
72 88 32043
76 88 29746
80 88 28252
84 88 27512
88 88 27430
92 88 27870
96 88 28670
100 88 29650
-100 92 21775
-96 92 23226
-92 92 24850
-88 92 26565
-84 92 28278
-80 92 29898
-76 92 31341
-72 92 32543
-68 92 33462
-64 92 34086
-60 92 34437
-56 92 34568
-52 92 34559
-48 92 34519
-44 92 34566
-40 92 34830
-36 92 35432
-32 92 36480
-28 92 38055
-24 92 40204
-20 92 42933
-16 92 46203
-12 92 49929
-8 92 53987
-4 92 58214
0 92 62423
4 92 66409
8 92 69967
12 92 72901
16 92 75042
20 92 76254
24 92 76450
28 92 75593
32 92 73703
36 92 70854
40 92 67174
44 92 62832
48 92 58031
52 92 52994
56 92 47949
60 92 43119
64 92 38701
68 92 34860
72 92 31717
76 92 29343
80 92 27755
84 92 26918
88 92 26749
92 92 27124
96 92 27889
100 92 28871
-100 96 21118
-96 96 22437
-92 96 23961
-88 96 25611
-84 96 27298
-80 96 28928
-76 96 30415
-72 96 31684
-68 96 32684
-64 96 33391
-60 96 33812
-56 96 33986
-52 96 33983
-48 96 33898
-44 96 33845
-40 96 33948
-36 96 34330
-32 96 35103
-28 96 36357
-24 96 38152
-20 96 40509
-16 96 43408
-12 96 46784
-8 96 50528
-4 96 54496
0 96 58515
4 96 62390
8 96 65923
12 96 68919
16 96 71205
20 96 72638
24 96 73118
28 96 72592
32 96 71065
36 96 68590
40 96 65278
44 96 61280
48 96 56784
52 96 52003
56 96 47157
60 96 42466
64 96 38129
68 96 34315
72 96 31154
76 96 28729
80 96 27069
84 96 26152
88 96 25909
92 96 26228
96 96 26963
100 96 27948
-100 100 20448
-96 100 21635
-92 100 23057
-88 100 24642
-84 100 26302
-80 100 27943
-76 100 29474
-72 100 30815
-68 100 31903
-64 100 32702
-60 100 33207
-56 100 33442
-52 100 33463
-48 100 33355
-44 100 33223
-40 100 33186
-36 100 33366
-32 100 33878
-28 100 34820
-24 100 36264
-20 100 38245
-16 100 40761
-12 100 43764
-8 100 47166
-4 100 50839
0 100 54625
4 100 58341
8 100 61798
12 100 64803
16 100 67183
20 100 68789
24 100 69509
28 100 69278
32 100 68084
36 100 65963
40 100 63006
44 100 59349
48 100 55164
52 100 50652
56 100 46024
60 100 41495
64 100 37264
68 100 33505
72 100 30353
76 100 27900
80 100 26189
84 100 25211
88 100 24907
92 100 25177
96 100 25886
100 100 26874


==> pgf/data/19_11768_trans.dat <==
-100 -96 -92 -88 -84 -80 -76 -72 -68 -64 -60 -56 -52 -48 -44 -40 -36 -32 -28 -24 -20 -16 -12 -8 -4 0 4 8 12 16 20 24 28 32 36 40 44 48 52 56 60 64 68 72 76 80 84 88 92 96 100


==> pgf/data/38_4021_1dx.dat <==
-132 0.48004
-126 0.50813
-120 0.53927
-114 0.57191
-108 0.60446
-102 0.63537
-96 0.66339
-90 0.68758
-84 0.70748
-78 0.7231
-72 0.73488
-66 0.74365
-60 0.7505
-54 0.75659
-48 0.76306
-42 0.77084
-36 0.78055
-30 0.79239
-24 0.80612
-18 0.82109
-12 0.83631
-6 0.85055
0 0.86246
6 0.87079
12 0.87449
18 0.87283
24 0.86554
30 0.8528
36 0.83525
42 0.81393
48 0.79014
54 0.76537
60 0.74104
66 0.71845
72 0.69853
78 0.68186
84 0.66853
90 0.65814
96 0.64993
102 0.64278
108 0.63545
114 0.62664
120 0.61523
126 0.60039
132 0.5817


==> pgf/data/38_4021_1dy.dat <==
-132 0.25478
-126 0.27492
-120 0.28215
-114 0.27673
-108 0.2606
-102 0.23721
-96 0.21123
-90 0.18802
-84 0.1731
-78 0.17148
-72 0.18711
-66 0.22234
-60 0.27766
-54 0.35144
-48 0.44012
-42 0.5384
-36 0.63974
-30 0.737
-24 0.82304
-18 0.89147
-12 0.93726
-6 0.95721
0 0.95028
6 0.91763
12 0.86255
18 0.79008
24 0.7065
30 0.61869
36 0.53347
42 0.45691
48 0.39381
54 0.34722
60 0.31827
66 0.30612
72 0.30817
78 0.32043
84 0.33801
90 0.35574
96 0.36877
102 0.37308
108 0.36594
114 0.34615
120 0.31415
126 0.27191
132 0.22263


==> pgf/data/38_4021_2d.dat <==
-132 -132 0.081176
-126 -132 0.10381
-120 -132 0.12551
-114 -132 0.14466
-108 -132 0.15994
-102 -132 0.17058
-96 -132 0.17639
-90 -132 0.17784
-84 -132 0.17601
-78 -132 0.17247
-72 -132 0.16909
-66 -132 0.16783
-60 -132 0.1705
-54 -132 0.1785
-48 -132 0.19267
-42 -132 0.2131
-36 -132 0.23912
-30 -132 0.2693
-24 -132 0.30156
-18 -132 0.3334
-12 -132 0.36207
-6 -132 0.38492
0 -132 0.39963
6 -132 0.40446
12 -132 0.39847
18 -132 0.3816
24 -132 0.35472
30 -132 0.31955
36 -132 0.2785
42 -132 0.23444
48 -132 0.19045
54 -132 0.1495
60 -132 0.11417
66 -132 0.086425
72 -132 0.067435
78 -132 0.05748
84 -132 0.055957
90 -132 0.061475
96 -132 0.072027
102 -132 0.085223
108 -132 0.098557
114 -132 0.10968
120 -132 0.11664
126 -132 0.11809
132 -132 0.1134
-132 -126 0.081104
-126 -126 0.10525
-120 -126 0.12832
-114 -126 0.14855
-108 -126 0.16455
-102 -126 0.17549
-96 -126 0.18119
-90 -126 0.18221
-84 -126 0.17973
-78 -126 0.17548
-72 -126 0.1715
-66 -126 0.16992
-60 -126 0.17269
-54 -126 0.18131
-48 -126 0.19667
-42 -126 0.21885
-36 -126 0.24709
-30 -126 0.27983
-24 -126 0.3148
-18 -126 0.34927
-12 -126 0.3803
-6 -126 0.40503
0 -126 0.42098
6 -126 0.42631
12 -126 0.42005
18 -126 0.40218
24 -126 0.37367
30 -126 0.33641
36 -126 0.29302
42 -126 0.24663
48 -126 0.20053
54 -126 0.15789
60 -126 0.12145
66 -126 0.093283
72 -126 0.074568
78 -126 0.065535
84 -126 0.065463
90 -126 0.072788
96 -126 0.085294
102 -126 0.10037
108 -126 0.1153
114 -126 0.12755
120 -126 0.13505
126 -126 0.13639
132 -126 0.13093
-132 -120 0.082477
-126 -120 0.10804
-120 -120 0.13236
-114 -120 0.15357
-108 -120 0.17023
-102 -120 0.18147
-96 -120 0.18716
-90 -120 0.18791
-84 -120 0.18503
-78 -120 0.18038
-72 -120 0.17613
-66 -120 0.17457
-60 -120 0.17774
-54 -120 0.18723
-48 -120 0.20393
-42 -120 0.2279
-36 -120 0.25829
-30 -120 0.29339
-24 -120 0.33078
-18 -120 0.36753
-12 -120 0.40051
-6 -120 0.42671
0 -120 0.44351
6 -120 0.44902
12 -120 0.44223
18 -120 0.4232
24 -120 0.39302
30 -120 0.35372
36 -120 0.30814
42 -120 0.25958
48 -120 0.21155
54 -120 0.1674
60 -120 0.12998
66 -120 0.10144
72 -120 0.08296
78 -120 0.074714
84 -120 0.075869
90 -120 0.084703
96 -120 0.098816
102 -120 0.11541
108 -120 0.13159
114 -120 0.14468
120 -120 0.15251
126 -120 0.15362
132 -120 0.14739
-132 -114 0.085107
-126 -114 0.11191
-120 -114 0.13731
-114 -114 0.15938
-108 -114 0.17662
-102 -114 0.18817
-96 -114 0.19395
-90 -114 0.19462
-84 -114 0.19161
-78 -114 0.18687
-72 -114 0.18271
-66 -114 0.1815
-60 -114 0.18538
-54 -114 0.19595
-48 -114 0.21411
-42 -114 0.23987
-36 -114 0.27227
-30 -114 0.30949
-24 -114 0.34894
-18 -114 0.38756
-12 -114 0.42206
-6 -114 0.44928
0 -114 0.46655
6 -114 0.47191
12 -114 0.46439
18 -114 0.44409
24 -114 0.41221
30 -114 0.37096
36 -114 0.32332
42 -114 0.27277
48 -114 0.223
54 -114 0.17748
60 -114 0.13916
66 -114 0.11024
72 -114 0.091884
78 -114 0.08422
84 -114 0.086308
90 -114 0.096295
96 -114 0.11163
102 -114 0.12936
108 -114 0.14645
114 -114 0.16011
120 -114 0.1681
126 -114 0.16893
132 -114 0.16199
-132 -108 0.088713
-126 -108 0.11654
-120 -108 0.14282
-114 -108 0.16558
-108 -108 0.18331
-102 -108 0.19518
-96 -108 0.20114
-90 -108 0.20193
-84 -108 0.19904
-78 -108 0.19453
-72 -108 0.19079
-66 -108 0.19025
-60 -108 0.19507
-54 -108 0.2069
-48 -108 0.22659
-42 -108 0.25408
-36 -108 0.28833
-30 -108 0.3274
-24 -108 0.36857
-18 -108 0.40865
-12 -108 0.44423
-6 -108 0.47209
0 -108 0.48946
6 -108 0.49441
12 -108 0.48597
18 -108 0.46432
24 -108 0.43077
30 -108 0.38765
36 -108 0.33808
42 -108 0.28572
48 -108 0.23434
54 -108 0.18754
60 -108 0.14835
66 -108 0.11897
72 -108 0.10058
78 -108 0.093246
84 -108 0.095941
90 -108 0.10671
96 -108 0.12287
102 -108 0.14137
108 -108 0.15906
114 -108 0.17308
120 -108 0.18112
126 -108 0.18167
132 -108 0.17415
-132 -102 0.092944
-126 -102 0.12156
-120 -102 0.14851
-114 -102 0.1718
-108 -102 0.18994
-102 -102 0.20212
-96 -102 0.20833
-90 -102 0.20939
-84 -102 0.20684
-78 -102 0.20281
-72 -102 0.19975
-66 -102 0.20011
-60 -102 0.20608
-54 -102 0.21927
-48 -102 0.24051
-42 -102 0.26965
-36 -102 0.30558
-30 -102 0.34623
-24 -102 0.38881
-18 -102 0.43
-12 -102 0.46633
-6 -102 0.49449
0 -102 0.5117
6 -102 0.51603
12 -102 0.50655
18 -102 0.48352
24 -102 0.44833
30 -102 0.40342
36 -102 0.35205
42 -102 0.29797
48 -102 0.24507
54 -102 0.19703
60 -102 0.15692
66 -102 0.12697
72 -102 0.10834
78 -102 0.10106
84 -102 0.10404
90 -102 0.11523
96 -102 0.13188
102 -102 0.15084
108 -102 0.16889
114 -102 0.1831
120 -102 0.19114
126 -102 0.19147
132 -102 0.18354
-132 -96 0.09742
-126 -96 0.12662
-120 -96 0.15405
-114 -96 0.17773
-108 -96 0.19618
-102 -96 0.20865
-96 -96 0.21516
-90 -96 0.21657
-84 -96 0.21451
-78 -96 0.21112
-72 -96 0.20888
-66 -96 0.21028
-60 -96 0.21748
-54 -96 0.23208
-48 -96 0.25484
-42 -96 0.28554
-36 -96 0.323
-30 -96 0.36505
-24 -96 0.4088
-18 -96 0.45087
-12 -96 0.48771
-6 -96 0.51598
0 -96 0.53288
6 -96 0.53649
12 -96 0.52592
18 -96 0.5015
24 -96 0.4647
30 -96 0.41807
36 -96 0.36496
42 -96 0.30921
48 -96 0.2548
54 -96 0.20547
60 -96 0.16434
66 -96 0.13365
72 -96 0.11456
78 -96 0.10707
84 -96 0.11004
90 -96 0.12138
96 -96 0.13825
102 -96 0.15745
108 -96 0.1757
114 -96 0.19004
120 -96 0.19808
126 -96 0.1983
132 -96 0.19013
-132 -90 0.10177
-126 -90 0.13138
-120 -90 0.15915
-114 -90 0.18311
-108 -90 0.20181
-102 -90 0.21452
-96 -90 0.22133
-90 -90 0.22312
-84 -90 0.22157
-78 -90 0.21885
-72 -90 0.21747
-66 -90 0.21991
-60 -90 0.22834
-54 -90 0.2443
-48 -90 0.2685
-42 -90 0.30068
-36 -90 0.33956
-30 -90 0.3829
-24 -90 0.42773
-18 -90 0.47059
-12 -90 0.50787
-6 -90 0.5362
0 -90 0.55278
6 -90 0.55568
12 -90 0.54406
18 -90 0.51829
24 -90 0.47993
30 -90 0.43159
36 -90 0.37673
42 -90 0.31926
48 -90 0.26326
54 -90 0.21252
60 -90 0.1702
66 -90 0.13858
72 -90 0.11882
78 -90 0.11089
84 -90 0.11364
90 -90 0.12492
96 -90 0.14187
102 -90 0.1612
108 -90 0.17961
114 -90 0.19408
120 -90 0.2022
126 -90 0.20243
132 -90 0.19418
-132 -84 0.10565
-126 -84 0.13559
-120 -84 0.16362
-114 -84 0.18781
-108 -84 0.20671
-102 -84 0.21962
-96 -84 0.22666
-90 -84 0.22877
-84 -84 0.22763
-78 -84 0.22548
-72 -84 0.22483
-66 -84 0.22819
-60 -84 0.2377
-54 -84 0.2549
-48 -84 0.28046
-42 -84 0.31404
-36 -84 0.35431
-30 -84 0.39894
-24 -84 0.44489
-18 -84 0.48863
-12 -84 0.52647
-6 -84 0.55501
0 -84 0.57141
6 -84 0.57373
12 -84 0.56116
18 -84 0.53412
24 -84 0.49421
30 -84 0.44415
36 -84 0.38745
42 -84 0.32814
48 -84 0.27037
54 -84 0.21801
60 -84 0.17429
66 -84 0.14152
72 -84 0.12088
78 -84 0.11236
84 -84 0.11476
90 -84 0.12592
96 -84 0.14291
102 -84 0.1624
108 -84 0.18103
114 -84 0.19574
120 -84 0.20407
126 -84 0.20444
132 -84 0.19624
-132 -78 0.10882
-126 -78 0.13908
-120 -78 0.1674
-114 -78 0.19181
-108 -78 0.21089
-102 -78 0.22394
-96 -78 0.23109
-90 -78 0.23335
-84 -78 0.23242
-78 -78 0.23059
-72 -78 0.23041
-66 -78 0.23441
-60 -78 0.24477
-54 -78 0.26302
-48 -78 0.2898
-42 -78 0.32475
-36 -78 0.36644
-30 -78 0.4125
-24 -78 0.45979
-18 -78 0.50466
-12 -78 0.54338
-6 -78 0.57244
0 -78 0.58894
6 -78 0.59094
12 -78 0.57761
18 -78 0.54938
24 -78 0.50794
30 -78 0.45606
36 -78 0.39737
42 -78 0.336
48 -78 0.27621
54 -78 0.22196
60 -78 0.17658
66 -78 0.14244
72 -78 0.12077
78 -78 0.11155
84 -78 0.11359
90 -78 0.12467
96 -78 0.14181
102 -78 0.16163
108 -78 0.18066
114 -78 0.19578
120 -78 0.20447
126 -78 0.2051
132 -78 0.19703
-132 -72 0.11111
-126 -72 0.1418
-120 -72 0.1705
-114 -72 0.19521
-108 -72 0.21446
-102 -72 0.22758
-96 -72 0.23469
-90 -72 0.23684
-84 -72 0.2358
-78 -72 0.23391
-72 -72 0.2338
-66 -72 0.23807
-60 -72 0.24895
-54 -72 0.26799
-48 -72 0.29585
-42 -72 0.33215
-36 -72 0.37541
-30 -72 0.42315
-24 -72 0.47212
-18 -72 0.51857
-12 -72 0.55863
-6 -72 0.58868
0 -72 0.60573
6 -72 0.60775
12 -72 0.59389
18 -72 0.5646
24 -72 0.52161
30 -72 0.46779
36 -72 0.40688
42 -72 0.34316
48 -72 0.28101
54 -72 0.22455
60 -72 0.17723
66 -72 0.14152
72 -72 0.11869
78 -72 0.10877
84 -72 0.11053
90 -72 0.12171
96 -72 0.13924
102 -72 0.15964
108 -72 0.17934
114 -72 0.19511
120 -72 0.20435
126 -72 0.20534
132 -72 0.19742
-132 -66 0.11247
-126 -66 0.14378
-120 -66 0.17304
-114 -66 0.19816
-108 -66 0.21764
-102 -66 0.23074
-96 -66 0.23762
-90 -66 0.23935
-84 -66 0.23778
-78 -66 0.23536
-72 -66 0.23482
-66 -66 0.23888
-60 -66 0.24987
-54 -66 0.26942
-48 -66 0.29824
-42 -66 0.33591
-36 -66 0.38092
-30 -66 0.43069
-24 -66 0.48183
-18 -66 0.53044
-12 -66 0.57245
-6 -66 0.60408
0 -66 0.62219
6 -66 0.62466
12 -66 0.61056
18 -66 0.58033
24 -66 0.53577
30 -66 0.47984
36 -66 0.41643
42 -66 0.35
48 -66 0.28513
54 -66 0.22611
60 -66 0.17658
66 -66 0.13911
72 -66 0.11507
78 -66 0.1045
84 -66 0.10617
90 -66 0.11771
96 -66 0.13598
102 -66 0.15731
108 -66 0.17802
114 -66 0.19471
120 -66 0.20467
126 -66 0.2061
132 -66 0.19827
-132 -60 0.11294
-126 -60 0.14516
-120 -60 0.17522
-114 -60 0.20093
-108 -60 0.22067
-102 -60 0.23368
-96 -60 0.2401
-90 -60 0.24106
-84 -60 0.2385
-78 -60 0.23501
-72 -60 0.23349
-66 -60 0.23682
-60 -60 0.24748
-54 -60 0.26725
-48 -60 0.29688
-42 -60 0.33599
-36 -60 0.383
-30 -60 0.43523
-24 -60 0.48911
-18 -60 0.54051
-12 -60 0.58516
-6 -60 0.61904
0 -60 0.6388
6 -60 0.64217
12 -60 0.62813
18 -60 0.5971
24 -60 0.55092
30 -60 0.49269
36 -60 0.42649
42 -60 0.35698
48 -60 0.289
54 -60 0.22709
60 -60 0.17507
66 -60 0.1357
72 -60 0.11043
78 -60 0.099354
84 -60 0.10117
90 -60 0.11344
96 -60 0.13282
102 -60 0.1555
108 -60 0.17758
114 -60 0.19548
120 -60 0.20632
126 -60 0.20821
132 -60 0.20037
-132 -54 0.1127
-126 -54 0.14613
-120 -54 0.17727
-114 -54 0.20375
-108 -54 0.22383
-102 -54 0.23667
-96 -54 0.24242
-90 -54 0.24223
-84 -54 0.23821
-78 -54 0.2331
-72 -54 0.23003
-66 -54 0.2321
-60 -54 0.24202
-54 -54 0.26171
-48 -54 0.29205
-42 -54 0.33269
-36 -54 0.38198
-30 -54 0.43711
-24 -54 0.49431
-18 -54 0.54918
-12 -54 0.59717
-6 -54 0.63396
0 -54 0.65597
6 -54 0.66069
12 -54 0.647
18 -54 0.61529
24 -54 0.56745
30 -54 0.50673
36 -54 0.43744
42 -54 0.3645
48 -54 0.29307
54 -54 0.22795
60 -54 0.17323
66 -54 0.13186
72 -54 0.10541
78 -54 0.093992
84 -54 0.096254
90 -54 0.10961
96 -54 0.13053
102 -54 0.15497
108 -54 0.17877
114 -54 0.19813
120 -54 0.20999
126 -54 0.21232
132 -54 0.20431
-132 -48 0.11197
-126 -48 0.14693
-120 -48 0.17942
-114 -48 0.20686
-108 -48 0.22736
-102 -48 0.23997
-96 -48 0.24481
-90 -48 0.24315
-84 -48 0.23721
-78 -48 0.22998
-72 -48 0.22485
-66 -48 0.2252
-60 -48 0.23398
-54 -48 0.25335
-48 -48 0.28432
-42 -48 0.32657
-36 -48 0.37841
-30 -48 0.43688
-24 -48 0.49794
-18 -48 0.55691
-12 -48 0.60887
-6 -48 0.64919
0 -48 0.67396
6 -48 0.68044
12 -48 0.66737
18 -48 0.63508
24 -48 0.58555
30 -48 0.52219
36 -48 0.44955
42 -48 0.37291
48 -48 0.29773
54 -48 0.22917
60 -48 0.1716
66 -48 0.12818
72 -48 0.10063
78 -48 0.089066
84 -48 0.092063
90 -48 0.10687
96 -48 0.12971
102 -48 0.15627
108 -48 0.18209
114 -48 0.20312
120 -48 0.21607
126 -48 0.2188
132 -48 0.21042
-132 -42 0.11103
-126 -42 0.14782
-120 -42 0.1819
-114 -42 0.21047
-108 -42 0.23143
-102 -42 0.24373
-96 -42 0.2475
-90 -42 0.24407
-84 -42 0.23585
-78 -42 0.22609
-72 -42 0.21847
-66 -42 0.21671
-60 -42 0.22407
-54 -42 0.24293
-48 -42 0.27447
-42 -42 0.31843
-36 -42 0.37306
-30 -42 0.4352
-24 -42 0.50057
-18 -42 0.56414
-12 -42 0.62059
-6 -42 0.66492
0 -42 0.69287
6 -42 0.70144
12 -42 0.68919
18 -42 0.65642
24 -42 0.60518
30 -42 0.53906
36 -42 0.46292
42 -42 0.38238
48 -42 0.30327
54 -42 0.23113
60 -42 0.17064
66 -42 0.1252
72 -42 0.096657
78 -42 0.085139
84 -42 0.089133
90 -42 0.10568
96 -42 0.13076
102 -42 0.1597
108 -42 0.18776
114 -42 0.21058
120 -42 0.22466
126 -42 0.22768
132 -42 0.21874
-132 -36 0.11019
-126 -36 0.14902
-120 -36 0.18486
-114 -36 0.21465
-108 -36 0.2361
-102 -36 0.24804
-96 -36 0.25059
-90 -36 0.24518
-84 -36 0.23443
-78 -36 0.22186
-72 -36 0.21149
-66 -36 0.20738
-60 -36 0.21312
-54 -36 0.23136
-48 -36 0.26346
-42 -36 0.3092
-36 -36 0.36677
-30 -36 0.43283
-24 -36 0.5028
-18 -36 0.57127
-12 -36 0.63254
-6 -36 0.68117
0 -36 0.71256
6 -36 0.72342
12 -36 0.71213
18 -36 0.67895
24 -36 0.62601
30 -36 0.55711
36 -36 0.47742
42 -36 0.39291
48 -36 0.30984
54 -36 0.23411
60 -36 0.17073
66 -36 0.12335
72 -36 0.093939
78 -36 0.082639
84 -36 0.087822
90 -36 0.10632
96 -36 0.1338
102 -36 0.16528
108 -36 0.19567
114 -36 0.22031
120 -36 0.23546
126 -36 0.23866
132 -36 0.22898
-132 -30 0.10974
-126 -30 0.15069
-120 -30 0.18836
-114 -30 0.2194
-108 -30 0.24132
-102 -30 0.25285
-96 -30 0.2541
-90 -30 0.24662
-84 -30 0.23321
-78 -30 0.21772
-72 -30 0.2045
-66 -30 0.19796
-60 -30 0.20203
-54 -30 0.21964
-48 -30 0.25229
-42 -30 0.29985
-36 -30 0.36042
-30 -30 0.43047
-24 -30 0.50512
-18 -30 0.57858
-12 -30 0.64474
-6 -30 0.69775
0 -30 0.73264
6 -30 0.74585
12 -30 0.73557
18 -30 0.70203
24 -30 0.64745
30 -30 0.57585
36 -30 0.49268
42 -30 0.40431
48 -30 0.31739
54 -30 0.2382
60 -30 0.17208
66 -30 0.12291
72 -30 0.092773
78 -30 0.081814
84 -30 0.088285
90 -30 0.10879
96 -30 0.13871
102 -30 0.17272
108 -30 0.20539
114 -30 0.23176
120 -30 0.24787
126 -30 0.25112
132 -30 0.24057
-132 -24 0.10991
-126 -24 0.15296
-120 -24 0.19239
-114 -24 0.2246
-108 -24 0.24693
-102 -24 0.25799
-96 -24 0.25792
-90 -24 0.24835
-84 -24 0.23235
-78 -24 0.214
-72 -24 0.19801
-66 -24 0.18915
-60 -24 0.19165
-54 -24 0.20869
-48 -24 0.24193
-42 -24 0.2913
-36 -24 0.35481
-30 -24 0.42874
-24 -24 0.50791
-18 -24 0.58619
-12 -24 0.65705
-6 -24 0.71426
0 -24 0.75251
6 -24 0.76795
12 -24 0.75865
18 -24 0.72479
24 -24 0.66867
30 -24 0.59454
36 -24 0.50814
42 -24 0.41618
48 -24 0.3257
54 -24 0.24335
60 -24 0.17474
66 -24 0.12398
72 -24 0.093266
78 -24 0.082718
84 -24 0.090468
90 -24 0.11291
96 -24 0.14513
102 -24 0.18149
108 -24 0.21623
114 -24 0.24414
120 -24 0.26102
126 -24 0.26419
132 -24 0.25266
-132 -18 0.11087
-126 -18 0.15583
-120 -18 0.19682
-114 -18 0.23003
-108 -18 0.25263
-102 -18 0.26317
-96 -18 0.26179
-90 -18 0.25028
-84 -18 0.23186
-78 -18 0.21092
-72 -18 0.19245
-66 -18 0.18154
-60 -18 0.1827
-54 -18 0.19932
-48 -18 0.23321
-42 -18 0.28431
-36 -18 0.35057
-30 -18 0.42808
-24 -18 0.51139
-18 -18 0.59404
-12 -18 0.66914
-6 -18 0.73012
0 -18 0.77135
6 -18 0.78878
12 -18 0.78033
18 -18 0.74616
24 -18 0.68867
30 -18 0.61229
36 -18 0.52304
42 -18 0.42796
48 -18 0.33439
54 -18 0.2493
60 -18 0.17858
66 -18 0.12651
72 -18 0.095345
78 -18 0.085214
84 -18 0.094124
90 -18 0.11827
96 -18 0.15248
102 -18 0.19084
108 -18 0.22731
114 -18 0.25644
120 -18 0.27388
126 -18 0.27683
132 -18 0.26431
-132 -12 0.11271
-126 -12 0.15924
-120 -12 0.20145
-114 -12 0.23536
-108 -12 0.25805
-102 -12 0.268
-96 -12 0.26541
-90 -12 0.25216
-84 -12 0.23168
-78 -12 0.20855
-72 -12 0.18807
-66 -12 0.17554
-60 -12 0.1757
-54 -12 0.19213
-48 -12 0.22674
-42 -12 0.27945
-36 -12 0.34814
-30 -12 0.42875
-24 -12 0.51558
-18 -12 0.60189
-12 -12 0.68052
-6 -12 0.74459
0 -12 0.78825
6 -12 0.80726
12 -12 0.79946
18 -12 0.76499
24 -12 0.70635
30 -12 0.62812
36 -12 0.53656
42 -12 0.43895
48 -12 0.34292
54 -12 0.25568
60 -12 0.18331
66 -12 0.13023
72 -12 0.09877
78 -12 0.089005
84 -12 0.09885
90 -12 0.12433
96 -12 0.16007
102 -12 0.19993
108 -12 0.23766
114 -12 0.26762
120 -12 0.28533
126 -12 0.28794
132 -12 0.27448
-132 -6 0.11543
-126 -6 0.16304
-120 -6 0.20601
-114 -6 0.24025
-108 -6 0.26278
-102 -6 0.27207
-96 -6 0.26838
-90 -6 0.2537
-84 -6 0.23159
-78 -6 0.20685
-72 -6 0.18492
-66 -6 0.17133
-60 -6 0.17096
-54 -6 0.18748
-48 -6 0.22285
-42 -6 0.27699
-36 -6 0.34769
-30 -6 0.43075
-24 -6 0.52029
-18 -6 0.60936
-12 -6 0.69058
-6 -6 0.75688
0 -6 0.80225
6 -6 0.82233
12 -6 0.8149
18 -6 0.78014
24 -6 0.72061
30 -6 0.64102
36 -6 0.54779
42 -6 0.44841
48 -6 0.35068
54 -6 0.26198
60 -6 0.18852
66 -6 0.1348
72 -6 0.10317
78 -6 0.093674
84 -6 0.10415
90 -6 0.13049
96 -6 0.16718
102 -6 0.20792
108 -6 0.24633
114 -6 0.27665
120 -6 0.29433
126 -6 0.2965
132 -6 0.28222
-132 0 0.11892
-126 0 0.16703
-120 0 0.21021
-114 0 0.24433
-108 0 0.26639
-102 0 0.27495
-96 0 0.27029
-90 0 0.25452
-84 0 0.23132
-78 0 0.20559
-72 0 0.18292
-66 0 0.1689
-60 0 0.16849
-54 0 0.18541
-48 0 0.2216
-42 0 0.27693
-36 0 0.34913
-30 0 0.43387
-24 0 0.52517
-18 0 0.61594
-12 0 0.69867
-6 0 0.76621
0 0 0.81245
6 0 0.833
12 0 0.82565
18 0 0.7906
24 0 0.73047
30 0 0.65008
36 0 0.55593
42 0 0.45562
48 0 0.35705
54 0 0.26766
60 0 0.19373
66 0 0.13975
72 0 0.10809
78 0 0.09874
84 0 0.10948
90 0 0.13613
96 0 0.17312
102 0 0.21405
108 0 0.2525
114 0 0.28268
120 0 0.30002
126 0 0.30167
132 0 0.28673
-132 6 0.12301
-126 6 0.17097
-120 6 0.21374
-114 6 0.24724
-108 6 0.26853
-102 6 0.27625
-96 6 0.27077
-90 6 0.25428
-84 6 0.23054
-78 6 0.20451
-72 6 0.18179
-66 6 0.168
-60 6 0.16808
-54 6 0.1857
-48 6 0.22274
-42 6 0.279
-36 6 0.35213
-30 6 0.43773
-24 6 0.52976
-18 6 0.62108
-12 6 0.70417
-6 6 0.77187
0 6 0.8181
6 6 0.8385
12 6 0.8309
18 6 0.79557
24 6 0.73517
30 6 0.65456
36 6 0.56029
42 6 0.45995
48 6 0.36144
54 6 0.27218
60 6 0.19842
66 6 0.14461
72 6 0.11305
78 6 0.10372
84 6 0.11435
90 6 0.14075
96 6 0.17733
102 6 0.21774
108 6 0.25559
114 6 0.28511
120 6 0.3018
126 6 0.30288
132 6 0.28748
-132 12 0.12747
-126 12 0.17462
-120 12 0.21635
-114 12 0.24871
-108 12 0.26891
-102 12 0.27568
-96 12 0.26951
-90 12 0.25266
-84 12 0.22891
-78 12 0.20322
-72 12 0.18116
-66 12 0.16823
-60 12 0.16929
-54 12 0.18788
-48 12 0.22578
-42 12 0.28268
-36 12 0.35615
-30 12 0.44177
-24 12 0.5335
-18 12 0.62423
-12 12 0.70654
-6 12 0.77334
0 12 0.81868
6 12 0.83831
12 12 0.83017
18 12 0.79457
24 12 0.73423
30 12 0.65401
36 12 0.5604
42 12 0.46093
48 12 0.36338
54 12 0.27508
60 12 0.20214
66 12 0.14891
72 12 0.11761
78 12 0.10818
84 12 0.11834
90 12 0.14394
96 12 0.17947
102 12 0.21867
108 12 0.25528
114 12 0.28366
120 12 0.29943
126 12 0.2999
132 12 0.28426
-132 18 0.13205
-126 18 0.17774
-120 18 0.21785
-114 18 0.2486
-108 18 0.26738
-102 18 0.27309
-96 18 0.26634
-90 18 0.24943
-84 18 0.22615
-78 18 0.20138
-72 18 0.18057
-66 18 0.16906
-60 18 0.17153
-54 18 0.19131
-48 18 0.23004
-42 18 0.28728
-36 18 0.36054
-30 18 0.44538
-24 18 0.53584
-18 18 0.62493
-12 18 0.70538
-6 18 0.77032
0 18 0.81397
6 18 0.83228
12 18 0.82331
18 18 0.78748
24 18 0.72753
30 18 0.64826
36 18 0.55606
42 18 0.4583
48 18 0.36259
54 18 0.27601
60 18 0.20451
66 18 0.15227
72 18 0.12141
78 18 0.11179
84 18 0.12118
90 18 0.14551
96 18 0.1794
102 18 0.21679
108 18 0.2516
114 18 0.27842
120 18 0.29303
126 18 0.29286
132 18 0.27719
-132 24 0.13648
-126 24 0.18016
-120 24 0.21813
-114 24 0.24685
-108 24 0.26393
-102 24 0.26848
-96 24 0.26121
-90 24 0.24448
-84 24 0.22204
-78 24 0.19865
-72 24 0.17957
-66 24 0.16992
-60 24 0.1741
-54 24 0.19523
-48 24 0.23472
-42 24 0.29202
-36 24 0.36456
-30 24 0.44794
-24 24 0.53629
-18 24 0.62283
-12 24 0.70053
-6 24 0.76277
0 24 0.80407
6 24 0.8206
12 24 0.8106
18 24 0.77459
24 24 0.71531
30 24 0.6375
36 24 0.54738
42 24 0.45208
48 24 0.35895
54 24 0.2748
60 24 0.20531
66 24 0.15445
72 24 0.12419
78 24 0.11437
84 24 0.12277
90 24 0.14546
96 24 0.17725
102 24 0.21234
108 24 0.24492
114 24 0.26983
120 24 0.28308
126 24 0.28226
132 24 0.26673
-132 30 0.14052
-126 30 0.18178
-120 30 0.2172
-114 30 0.24356
-108 30 0.25873
-102 30 0.262
-96 30 0.25425
-90 30 0.23785
-84 30 0.21649
-78 30 0.19479
-72 30 0.17775
-66 30 0.17022
-60 30 0.17631
-54 30 0.19885
-48 30 0.23902
-42 30 0.29612
-36 30 0.36752
-30 30 0.44887
-24 30 0.53447
-18 30 0.61776
-12 30 0.69202
-6 30 0.75096
0 30 0.78941
6 30 0.80382
12 30 0.79265
18 30 0.75652
24 30 0.69818
30 30 0.62225
36 30 0.53475
42 30 0.44253
48 30 0.3526
54 30 0.27145
60 30 0.20444
66 30 0.15531
72 30 0.12586
78 30 0.11586
84 30 0.12316
90 30 0.14398
96 30 0.17338
102 30 0.20584
108 30 0.23588
114 30 0.25864
120 30 0.27039
126 30 0.26892
132 30 0.25366
-132 36 0.14398
-126 36 0.18254
-120 36 0.21518
-114 36 0.23897
-108 36 0.25207
-102 36 0.254
-96 36 0.24575
-90 36 0.22973
-84 36 0.20956
-78 36 0.18967
-72 36 0.1748
-66 36 0.16949
-60 36 0.17753
-54 36 0.20145
-48 36 0.24218
-42 36 0.29885
-36 36 0.3688
-30 36 0.44775
-24 36 0.53015
-18 36 0.60975
-12 36 0.68013
-6 36 0.73539
0 36 0.7707
6 36 0.78282
12 36 0.77042
18 36 0.73426
24 36 0.67706
30 36 0.60332
36 36 0.51884
42 36 0.43014
48 36 0.34387
54 36 0.26616
60 36 0.20201
66 36 0.1549
72 36 0.12645
78 36 0.11638
84 36 0.12258
90 36 0.14146
96 36 0.16833
102 36 0.19799
108 36 0.22533
114 36 0.2458
120 36 0.25599
126 36 0.25385
132 36 0.23893
-132 42 0.14674
-126 42 0.18251
-120 42 0.21227
-114 42 0.23342
-108 42 0.24438
-102 42 0.24491
-96 42 0.23611
-90 42 0.22045
-84 42 0.20143
-78 42 0.1833
-72 42 0.17055
-66 42 0.16739
-60 42 0.17729
-54 42 0.20245
-48 42 0.24358
-42 42 0.29966
-36 42 0.36797
-30 42 0.4443
-24 42 0.52331
-18 42 0.59902
-12 42 0.66536
-6 42 0.71681
0 42 0.7489
6 42 0.7587
12 42 0.74512
18 42 0.70901
24 42 0.65311
30 42 0.58176
36 42 0.50053
42 42 0.41561
48 42 0.33329
54 42 0.25928
60 42 0.19825
66 42 0.15339
72 42 0.12614
78 42 0.11614
84 42 0.12136
90 42 0.13837
96 42 0.16274
102 42 0.18963
108 42 0.21425
114 42 0.23243
120 42 0.24102
126 42 0.2382
132 42 0.22363
-132 48 0.14874
-126 48 0.18179
-120 48 0.20875
-114 48 0.22731
-108 48 0.23617
-102 48 0.23527
-96 48 0.22588
-90 48 0.21044
-84 48 0.19241
-78 48 0.17585
-72 48 0.16499
-66 48 0.16375
-60 48 0.17527
-54 48 0.20147
-48 48 0.24283
-42 48 0.29818
-36 48 0.36476
-30 48 0.43845
-24 48 0.51409
-18 48 0.58597
-12 48 0.64837
-6 48 0.69612
0 48 0.72511
6 48 0.73272
12 48 0.71807
18 48 0.68212
24 48 0.62761
30 48 0.55874
36 48 0.48084
42 48 0.39979
48 48 0.32149
54 48 0.2513
60 48 0.19352
66 48 0.15106
72 48 0.12519
78 48 0.11547
84 48 0.11991
90 48 0.13524
96 48 0.15732
102 48 0.18159
108 48 0.20363
114 48 0.2196
120 48 0.22664
126 48 0.22313
132 48 0.20884
-132 54 0.14999
-126 54 0.18056
-120 54 0.20495
-114 54 0.2211
-108 54 0.22796
-102 54 0.22568
-96 54 0.2156
-90 54 0.20023
-84 54 0.18293
-78 54 0.16761
-72 54 0.15827
-66 54 0.15858
-60 54 0.17138
-54 54 0.19836
-48 54 0.23975
-42 54 0.29428
-36 54 0.35916
-30 54 0.43034
-24 54 0.50282
-18 54 0.57115
-12 54 0.62992
-6 54 0.67429
0 54 0.70049
6 54 0.70616
12 54 0.69063
18 54 0.65497
24 54 0.60188
30 54 0.53547
36 54 0.46083
42 54 0.38356
48 54 0.30921
54 54 0.24278
60 54 0.18826
66 54 0.14828
72 54 0.12392
78 54 0.11469
84 54 0.11863
90 54 0.1326
96 54 0.1527
102 54 0.17465
108 54 0.19436
114 54 0.2083
120 54 0.21387
126 54 0.20966
132 54 0.19554
-132 60 0.15056
-126 60 0.17901
-120 60 0.20118
-114 60 0.21522
-108 60 0.22029
-102 60 0.21669
-96 60 0.20587
-90 60 0.19035
-84 60 0.17346
-78 60 0.15897
-72 60 0.1507
-66 60 0.1521
-60 60 0.16577
-54 60 0.19318
-48 60 0.23441
-42 60 0.28807
-36 60 0.35135
-30 60 0.42025
-24 60 0.48994
-18 60 0.55517
-12 60 0.61081
-6 60 0.6523
0 60 0.67614
6 60 0.68023
12 60 0.66407
18 60 0.62879
24 60 0.57713
30 60 0.51307
36 60 0.44151
42 60 0.36779
48 60 0.29716
54 60 0.23431
60 60 0.18293
66 60 0.14541
72 60 0.12268
78 60 0.11415
84 60 0.11789
90 60 0.13087
96 60 0.14938
102 60 0.16941
108 60 0.18712
114 60 0.19927
120 60 0.2035
126 60 0.19858
132 60 0.1845
-132 66 0.15056
-126 66 0.17736
-120 66 0.19774
-114 66 0.21005
-108 66 0.21359
-102 66 0.20879
-96 66 0.19719
-90 66 0.18133
-84 66 0.1645
-78 66 0.15039
-72 66 0.14269
-66 66 0.14466
-60 66 0.15875
-54 66 0.18626
-48 66 0.22712
-42 66 0.27988
-36 66 0.3417
-30 66 0.40865
-24 66 0.476
-18 66 0.5387
-12 66 0.5918
-6 66 0.631
0 66 0.65302
6 66 0.65595
12 66 0.63942
18 66 0.60466
24 66 0.55438
30 66 0.49249
36 66 0.42374
42 66 0.35323
48 66 0.28598
54 66 0.2264
60 66 0.17795
66 66 0.14281
72 66 0.12174
78 66 0.11409
84 66 0.11793
90 66 0.13032
96 66 0.14769
102 66 0.16622
108 66 0.18232
114 66 0.19297
120 66 0.19601
126 66 0.19039
132 66 0.17618
-132 72 0.15016
-126 72 0.17579
-120 72 0.19488
-114 72 0.20587
-108 72 0.20819
-102 72 0.20236
-96 72 0.18997
-90 72 0.1736
-84 72 0.15651
-78 72 0.14235
-72 72 0.13472
-66 72 0.13676
-60 72 0.15081
-54 72 0.17806
-48 72 0.21836
-42 72 0.27019
-36 72 0.33073
-30 72 0.39606
-24 72 0.46157
-18 72 0.52232
-12 72 0.57353
-6 72 0.61107
0 72 0.63183
6 72 0.63404
12 72 0.61744
18 72 0.58332
24 72 0.53437
30 72 0.47444
36 72 0.40816
42 72 0.34047
48 72 0.27618
54 72 0.2195
60 72 0.17369
66 72 0.14074
72 72 0.12131
78 72 0.11467
84 72 0.11887
90 72 0.13103
96 72 0.14768
102 72 0.16516
108 72 0.18005
114 72 0.18948
120 72 0.19151
126 72 0.1852
132 72 0.17072
-132 78 0.14948
-126 78 0.17443
-120 78 0.19272
-114 78 0.20284
-108 78 0.20428
-102 78 0.19761
-96 78 0.18448
-90 78 0.16748
-84 78 0.14988
-78 78 0.13529
-72 78 0.12727
-66 78 0.12893
-60 78 0.14252
-54 78 0.16919
-48 78 0.20873
-42 78 0.25961
-36 78 0.31901
-30 78 0.38306
-24 78 0.44718
-18 78 0.50654
-12 78 0.55648
-6 78 0.59297
0 78 0.61301
6 78 0.61493
12 78 0.59854
18 78 0.56516
24 78 0.51748
30 78 0.4593
36 78 0.39515
42 78 0.32985
48 78 0.26807
54 78 0.21387
60 78 0.17035
66 78 0.13937
72 78 0.12149
78 78 0.1159
84 78 0.12066
90 78 0.13289
96 78 0.14919
102 78 0.16601
108 78 0.18004
114 78 0.18857
120 78 0.18975
126 78 0.18279
132 78 0.16792
-132 84 0.14866
-126 84 0.17338
-120 84 0.19131
-114 84 0.20097
-108 84 0.20187
-102 84 0.19459
-96 84 0.18082
-90 84 0.16314
-84 84 0.14485
-78 84 0.12955
-72 84 0.12081
-66 84 0.12171
-60 84 0.13449
-54 84 0.16028
-48 84 0.1989
-42 84 0.24879
-36 84 0.30715
-30 84 0.37016
-24 84 0.43328
-18 84 0.49172
-12 84 0.5409
-6 84 0.57686
0 84 0.59666
6 84 0.59867
12 84 0.58274
18 84 0.55021
24 84 0.50375
30 84 0.44712
36 84 0.38478
42 84 0.32148
48 84 0.26177
54 84 0.20962
60 84 0.16801
66 84 0.13872
72 84 0.12222
78 84 0.11766
84 84 0.12306
90 84 0.13556
96 84 0.15179
102 84 0.16827
108 84 0.18175
114 84 0.18962
120 84 0.19014
126 84 0.18258
132 84 0.16727
-132 90 0.1478
-126 90 0.17263
-120 90 0.19058
-114 90 0.20014
-108 90 0.20081
-102 90 0.19317
-96 90 0.17889
-90 90 0.16059
-84 90 0.14154
-78 90 0.12539
-72 90 0.11569
-66 90 0.11557
-60 90 0.12728
-54 90 0.15197
-48 90 0.1895
-42 90 0.23833
-36 90 0.2957
-30 90 0.35781
-24 90 0.42018
-18 90 0.47804
-12 90 0.52685
-6 90 0.56266
0 90 0.58258
6 90 0.58498
12 90 0.56973
18 90 0.53814
24 90 0.49286
30 90 0.43762
36 90 0.37683
42 90 0.31518
48 90 0.25716
54 90 0.20666
60 90 0.1666
66 90 0.13869
72 90 0.12335
78 90 0.11969
84 90 0.12572
90 90 0.13857
96 90 0.15489
102 90 0.17123
108 90 0.18439
114 90 0.19181
120 90 0.19182
126 90 0.18375
132 90 0.16799
-132 96 0.14696
-126 96 0.17212
-120 96 0.19035
-114 96 0.2001
-108 96 0.20082
-102 96 0.19306
-96 96 0.17847
-90 96 0.15966
-84 96 0.13991
-78 96 0.12288
-72 96 0.11215
-66 96 0.11086
-60 96 0.12134
-54 96 0.14478
-48 96 0.18107
-42 96 0.22875
-36 96 0.2851
-30 96 0.34635
-24 96 0.40806
-18 96 0.4655
-12 96 0.51413
-6 96 0.55004
0 96 0.5703
6 96 0.57331
12 96 0.55888
18 96 0.5283
24 96 0.4842
30 96 0.43026
36 96 0.37084
42 96 0.31058
48 96 0.25394
54 96 0.20475
60 96 0.16589
66 96 0.13904
72 96 0.12459
78 96 0.12164
84 96 0.12817
90 96 0.14133
96 96 0.15777
102 96 0.17405
108 96 0.18701
114 96 0.19414
120 96 0.19378
126 96 0.1853
132 96 0.16915
-132 102 0.14614
-126 102 0.17173
-120 102 0.19039
-114 102 0.20051
-108 102 0.20149
-102 102 0.19384
-96 102 0.17917
-90 102 0.16006
-84 102 0.13977
-78 102 0.12196
-72 102 0.11025
-66 102 0.10781
-60 102 0.11701
-54 102 0.1391
-48 102 0.17404
-42 102 0.22043
-36 102 0.27563
-30 102 0.33592
-24 102 0.39692
-18 102 0.45392
-12 102 0.50241
-6 102 0.53846
0 102 0.55916
6 102 0.56285
12 102 0.54933
18 102 0.51984
24 102 0.47694
30 102 0.42426
36 102 0.36612
42 102 0.30711
48 102 0.25163
54 102 0.20349
60 102 0.16555
66 102 0.13946
72 102 0.12561
78 102 0.12309
84 102 0.12991
90 102 0.14321
96 102 0.15966
102 102 0.17586
108 102 0.18865
114 102 0.19555
120 102 0.19493
126 102 0.18618
132 102 0.16975
-132 108 0.1453
-126 108 0.17129
-120 108 0.19039
-114 108 0.20097
-108 108 0.20237
-102 108 0.19504
-96 108 0.18053
-90 108 0.16137
-84 108 0.1408
-78 108 0.12245
-72 108 0.10993
-66 108 0.10645
-60 108 0.11441
-54 108 0.13512
-48 108 0.16862
-42 108 0.21358
-36 108 0.26743
-30 108 0.32656
-24 108 0.38662
-18 108 0.443
-12 108 0.49118
-6 108 0.52728
0 108 0.54835
6 108 0.55272
12 108 0.54014
18 108 0.51177
24 108 0.47013
30 108 0.41876
36 108 0.3619
42 108 0.30409
48 108 0.24968
54 108 0.20243
60 108 0.16517
66 108 0.13958
72 108 0.12603
78 108 0.12364
84 108 0.13044
90 108 0.14362
96 108 0.15988
102 108 0.17585
108 108 0.18841
114 108 0.19509
120 108 0.19428
126 108 0.18539
132 108 0.16887
-132 114 0.14437
-126 114 0.17059
-120 114 0.19006
-114 114 0.20109
-108 114 0.20298
-102 114 0.19613
-96 114 0.18203
-90 114 0.16311
-84 114 0.14258
-78 114 0.124
-72 114 0.11097
-66 114 0.10667
-60 114 0.11352
-54 114 0.13289
-48 114 0.16486
-42 114 0.20822
-36 114 0.26048
-30 114 0.31814
-24 114 0.37694
-18 114 0.43234
-12 114 0.47992
-6 114 0.5158
0 114 0.53706
6 114 0.54201
12 114 0.53032
18 114 0.50312
24 114 0.46281
30 114 0.41284
36 114 0.35736
42 114 0.30081
48 114 0.24747
54 114 0.20105
60 114 0.16435
66 114 0.13903
72 114 0.12551
78 114 0.12293
84 114 0.12937
90 114 0.1421
96 114 0.15788
102 114 0.17338
108 114 0.18556
114 114 0.19197
120 114 0.19102
126 114 0.18213
132 114 0.16573
-132 120 0.14326
-126 120 0.16947
-120 120 0.18911
-114 120 0.2005
-108 120 0.20291
-102 120 0.19667
-96 120 0.18318
-90 120 0.16483
-84 120 0.14468
-78 120 0.12625
-72 120 0.11303
-66 120 0.10819
-60 120 0.11413
-54 120 0.13223
-48 120 0.16264
-42 120 0.20422
-36 120 0.25462
-30 120 0.31043
-24 120 0.36754
-18 120 0.42154
-12 120 0.46809
-6 120 0.50339
0 120 0.52456
6 120 0.52989
12 120 0.51903
18 120 0.49301
24 120 0.45412
30 120 0.40569
36 120 0.35176
42 120 0.29662
48 120 0.24445
54 120 0.19889
60 120 0.16269
66 120 0.13751
72 120 0.12378
78 120 0.1207
84 120 0.12645
90 120 0.13836
96 120 0.15331
102 120 0.16807
108 120 0.17966
114 120 0.1857
120 120 0.18462
126 120 0.17584
132 120 0.15978
-132 126 0.14187
-126 126 0.16776
-120 126 0.18734
-114 126 0.19894
-108 126 0.20182
-102 126 0.19625
-96 126 0.18358
-90 126 0.16606
-84 126 0.14666
-78 126 0.12874
-72 126 0.11573
-66 126 0.11066
-60 126 0.11592
-54 126 0.13286
-48 126 0.16168
-42 126 0.20134
-36 126 0.24957
-30 126 0.30315
-24 126 0.35812
-18 126 0.41022
-12 126 0.45526
-6 126 0.48955
0 126 0.51028
6 126 0.51576
12 126 0.50559
18 126 0.48074
24 126 0.44336
30 126 0.39666
36 126 0.34447
42 126 0.29096
48 126 0.24015
54 126 0.19558
60 126 0.15992
66 126 0.13481
72 126 0.12069
78 126 0.11687
84 126 0.12159
90 126 0.13233
96 126 0.14611
102 126 0.15981
108 126 0.17058
114 126 0.17611
120 126 0.17488
126 126 0.16632
132 126 0.1508
-132 132 0.14013
-126 132 0.16539
-120 132 0.18463
-114 132 0.19625
-108 132 0.1995
-102 132 0.19465
-96 132 0.18293
-90 132 0.16648
-84 132 0.14814
-78 132 0.1311
-72 132 0.11863
-66 132 0.11367
-60 132 0.11848
-54 132 0.1344
-48 132 0.16164
-42 132 0.19922
-36 132 0.24504
-30 132 0.29601
-24 132 0.34838
-18 132 0.39809
-12 132 0.44113
-6 132 0.47396
0 132 0.49388
6 132 0.49923
12 132 0.48962
18 132 0.46591
24 132 0.43014
30 132 0.38532
36 132 0.33513
42 132 0.2835
48 132 0.23429
54 132 0.19088
60 132 0.15587
66 132 0.13084
72 132 0.11626
78 132 0.1115
84 132 0.11494
90 132 0.12421
96 132 0.13649
102 132 0.14883
108 132 0.15854
114 132 0.1634
120 132 0.16196
126 132 0.15368
132 132 0.13888


==> pgf/data/38_4021_2d_bin.dat <==
-132 -132 -1
-126 -132 -1
-120 -132 -1
-114 -132 -1
-108 -132 -13
-102 -132 -13
-96 -132 -13
-90 -132 -13
-84 -132 -13
-78 -132 -11
-72 -132 -9
-66 -132 -9
-60 -132 -9
-54 -132 -13
-48 -132 -13
-42 -132 -13
-36 -132 -7
-30 -132 -7
-24 -132 -9
-18 -132 -9
-12 -132 -9
-6 -132 -9
0 -132 3
6 -132 -1
12 -132 -1
18 -132 -1
24 -132 -1
30 -132 1
36 -132 1
42 -132 -5
48 -132 -5
54 -132 -5
60 -132 -13
66 -132 -13
72 -132 -13
78 -132 -11
84 -132 -13
90 -132 -13
96 -132 -13
102 -132 -13
108 -132 -13
114 -132 -1
120 -132 -1
126 -132 -1
132 -132 -1
-132 -126 -1
-126 -126 -1
-120 -126 -1
-114 -126 -1
-108 -126 -13
-102 -126 -13
-96 -126 -13
-90 -126 -13
-84 -126 -13
-78 -126 -11
-72 -126 -9
-66 -126 -9
-60 -126 -9
-54 -126 -13
-48 -126 -13
-42 -126 -13
-36 -126 -7
-30 -126 -7
-24 -126 -9
-18 -126 -9
-12 -126 -9
-6 -126 -9
0 -126 3
6 -126 -1
12 -126 -1
18 -126 -1
24 -126 -1
30 -126 1
36 -126 1
42 -126 -5
48 -126 -5
54 -126 -5
60 -126 -13
66 -126 -13
72 -126 -13
78 -126 -11
84 -126 -13
90 -126 -13
96 -126 -13
102 -126 -13
108 -126 -13
114 -126 -1
120 -126 -1
126 -126 -1
132 -126 -1
-132 -120 -1
-126 -120 -1
-120 -120 -1
-114 -120 -1
-108 -120 -13
-102 -120 -13
-96 -120 -13
-90 -120 -13
-84 -120 -13
-78 -120 -11
-72 -120 -9
-66 -120 -9
-60 -120 -9
-54 -120 -13
-48 -120 -13
-42 -120 -13
-36 -120 -7
-30 -120 -7
-24 -120 -9
-18 -120 -9
-12 -120 -9
-6 -120 -9
0 -120 3
6 -120 -1
12 -120 -1
18 -120 -1
24 -120 -1
30 -120 1
36 -120 1
42 -120 -5
48 -120 -5
54 -120 -5
60 -120 -13
66 -120 -13
72 -120 -13
78 -120 -11
84 -120 -13
90 -120 -13
96 -120 -13
102 -120 -13
108 -120 -13
114 -120 -1
120 -120 -1
126 -120 -1
132 -120 -1
-132 -114 -1
-126 -114 -1
-120 -114 -1
-114 -114 -1
-108 -114 -13
-102 -114 -13
-96 -114 -13
-90 -114 -13
-84 -114 -13
-78 -114 -11
-72 -114 -9
-66 -114 -9
-60 -114 -9
-54 -114 -13
-48 -114 -13
-42 -114 -13
-36 -114 -7
-30 -114 -7
-24 -114 -9
-18 -114 -9
-12 -114 -9
-6 -114 -9
0 -114 3
6 -114 -1
12 -114 -1
18 -114 -1
24 -114 -1
30 -114 1
36 -114 1
42 -114 -5
48 -114 -5
54 -114 -5
60 -114 -13
66 -114 -13
72 -114 -13
78 -114 -11
84 -114 -13
90 -114 -13
96 -114 -13
102 -114 -13
108 -114 -13
114 -114 -1
120 -114 -1
126 -114 -1
132 -114 -1
-132 -108 -1
-126 -108 -1
-120 -108 -1
-114 -108 -1
-108 -108 11
-102 -108 11
-96 -108 11
-90 -108 11
-84 -108 11
-78 -108 5
-72 -108 7
-66 -108 7
-60 -108 7
-54 -108 -5
-48 -108 -5
-42 -108 -5
-36 -108 1
-30 -108 1
-24 -108 7
-18 -108 7
-12 -108 7
-6 -108 7
0 -108 15
6 -108 7
12 -108 7
18 -108 7
24 -108 7
30 -108 1
36 -108 1
42 -108 -5
48 -108 -5
54 -108 -5
60 -108 -5
66 -108 -5
72 -108 -5
78 -108 -3
84 -108 3
90 -108 3
96 -108 3
102 -108 3
108 -108 3
114 -108 23
120 -108 23
126 -108 23
132 -108 23
-132 -102 -1
-126 -102 -1
-120 -102 -1
-114 -102 -1
-108 -102 11
-102 -102 11
-96 -102 11
-90 -102 11
-84 -102 11
-78 -102 5
-72 -102 7
-66 -102 7
-60 -102 7
-54 -102 -5
-48 -102 -5
-42 -102 -5
-36 -102 1
-30 -102 1
-24 -102 7
-18 -102 7
-12 -102 7
-6 -102 7
0 -102 15
6 -102 7
12 -102 7
18 -102 7
24 -102 7
30 -102 1
36 -102 1
42 -102 -5
48 -102 -5
54 -102 -5
60 -102 -5
66 -102 -5
72 -102 -5
78 -102 -3
84 -102 3
90 -102 3
96 -102 3
102 -102 3
108 -102 3
114 -102 23
120 -102 23
126 -102 23
132 -102 23
-132 -96 -1
-126 -96 -1
-120 -96 -1
-114 -96 -1
-108 -96 11
-102 -96 11
-96 -96 11
-90 -96 11
-84 -96 11
-78 -96 5
-72 -96 7
-66 -96 7
-60 -96 7
-54 -96 -5
-48 -96 -5
-42 -96 -5
-36 -96 1
-30 -96 1
-24 -96 7
-18 -96 7
-12 -96 7
-6 -96 7
0 -96 15
6 -96 7
12 -96 7
18 -96 7
24 -96 7
30 -96 1
36 -96 1
42 -96 -5
48 -96 -5
54 -96 -5
60 -96 -5
66 -96 -5
72 -96 -5
78 -96 -3
84 -96 3
90 -96 3
96 -96 3
102 -96 3
108 -96 3
114 -96 23
120 -96 23
126 -96 23
132 -96 23
-132 -90 -1
-126 -90 -1
-120 -90 -1
-114 -90 -1
-108 -90 11
-102 -90 11
-96 -90 11
-90 -90 11
-84 -90 11
-78 -90 5
-72 -90 7
-66 -90 7
-60 -90 7
-54 -90 -5
-48 -90 -5
-42 -90 -5
-36 -90 1
-30 -90 1
-24 -90 7
-18 -90 7
-12 -90 7
-6 -90 7
0 -90 15
6 -90 7
12 -90 7
18 -90 7
24 -90 7
30 -90 1
36 -90 1
42 -90 -5
48 -90 -5
54 -90 -5
60 -90 -5
66 -90 -5
72 -90 -5
78 -90 -3
84 -90 3
90 -90 3
96 -90 3
102 -90 3
108 -90 3
114 -90 23
120 -90 23
126 -90 23
132 -90 23
-132 -84 -1
-126 -84 -1
-120 -84 -1
-114 -84 -1
-108 -84 11
-102 -84 11
-96 -84 11
-90 -84 11
-84 -84 11
-78 -84 5
-72 -84 7
-66 -84 7
-60 -84 7
-54 -84 -5
-48 -84 -5
-42 -84 -5
-36 -84 1
-30 -84 1
-24 -84 7
-18 -84 7
-12 -84 7
-6 -84 7
0 -84 15
6 -84 7
12 -84 7
18 -84 7
24 -84 7
30 -84 1
36 -84 1
42 -84 -5
48 -84 -5
54 -84 -5
60 -84 -5
66 -84 -5
72 -84 -5
78 -84 -3
84 -84 3
90 -84 3
96 -84 3
102 -84 3
108 -84 3
114 -84 23
120 -84 23
126 -84 23
132 -84 23
-132 -78 -7
-126 -78 -7
-120 -78 -7
-114 -78 -7
-108 -78 5
-102 -78 5
-96 -78 5
-90 -78 5
-84 -78 5
-78 -78 3
-72 -78 9
-66 -78 9
-60 -78 9
-54 -78 5
-48 -78 5
-42 -78 5
-36 -78 7
-30 -78 7
-24 -78 9
-18 -78 9
-12 -78 9
-6 -78 9
0 -78 9
6 -78 -7
12 -78 -7
18 -78 -7
24 -78 -7
30 -78 -9
36 -78 -9
42 -78 -11
48 -78 -11
54 -78 -11
60 -78 -11
66 -78 -11
72 -78 -11
78 -78 -5
84 -78 -3
90 -78 -3
96 -78 -3
102 -78 -3
108 -78 -3
114 -78 17
120 -78 17
126 -78 17
132 -78 17
-132 -72 -5
-126 -72 -5
-120 -72 -5
-114 -72 -5
-108 -72 15
-102 -72 15
-96 -72 15
-90 -72 15
-84 -72 15
-78 -72 17
-72 -72 19
-66 -72 19
-60 -72 19
-54 -72 15
-48 -72 15
-42 -72 15
-36 -72 13
-30 -72 13
-24 -72 11
-18 -72 11
-12 -72 11
-6 -72 11
0 -72 7
6 -72 -13
12 -72 -13
18 -72 -13
24 -72 -13
30 -72 -11
36 -72 -11
42 -72 -9
48 -72 -9
54 -72 -9
60 -72 -1
66 -72 -1
72 -72 -1
78 -72 1
84 -72 -1
90 -72 -1
96 -72 -1
102 -72 -1
108 -72 -1
114 -72 11
120 -72 11
126 -72 11
132 -72 11
-132 -66 -5
-126 -66 -5
-120 -66 -5
-114 -66 -5
-108 -66 15
-102 -66 15
-96 -66 15
-90 -66 15
-84 -66 15
-78 -66 17
-72 -66 19
-66 -66 19
-60 -66 19
-54 -66 15
-48 -66 15
-42 -66 15
-36 -66 13
-30 -66 13
-24 -66 11
-18 -66 11
-12 -66 11
-6 -66 11
0 -66 7
6 -66 -13
12 -66 -13
18 -66 -13
24 -66 -13
30 -66 -11
36 -66 -11
42 -66 -9
48 -66 -9
54 -66 -9
60 -66 -1
66 -66 -1
72 -66 -1
78 -66 1
84 -66 -1
90 -66 -1
96 -66 -1
102 -66 -1
108 -66 -1
114 -66 11
120 -66 11
126 -66 11
132 -66 11
-132 -60 -5
-126 -60 -5
-120 -60 -5
-114 -60 -5
-108 -60 15
-102 -60 15
-96 -60 15
-90 -60 15
-84 -60 15
-78 -60 17
-72 -60 19
-66 -60 19
-60 -60 19
-54 -60 15
-48 -60 15
-42 -60 15
-36 -60 13
-30 -60 13
-24 -60 11
-18 -60 11
-12 -60 11
-6 -60 11
0 -60 7
6 -60 -13
12 -60 -13
18 -60 -13
24 -60 -13
30 -60 -11
36 -60 -11
42 -60 -9
48 -60 -9
54 -60 -9
60 -60 -1
66 -60 -1
72 -60 -1
78 -60 1
84 -60 -1
90 -60 -1
96 -60 -1
102 -60 -1
108 -60 -1
114 -60 11
120 -60 11
126 -60 11
132 -60 11
-132 -54 -9
-126 -54 -9
-120 -54 -9
-114 -54 -9
-108 -54 19
-102 -54 19
-96 -54 19
-90 -54 19
-84 -54 19
-78 -54 21
-72 -54 23
-66 -54 23
-60 -54 23
-54 -54 19
-48 -54 19
-42 -54 19
-36 -54 9
-30 -54 9
-24 -54 7
-18 -54 7
-12 -54 7
-6 -54 7
0 -54 7
6 -54 -9
12 -54 -9
18 -54 -9
24 -54 -9
30 -54 -7
36 -54 -7
42 -54 3
48 -54 3
54 -54 3
60 -54 -5
66 -54 -5
72 -54 -5
78 -54 -3
84 -54 -5
90 -54 -5
96 -54 -5
102 -54 -5
108 -54 -5
114 -54 -1
120 -54 -1
126 -54 -1
132 -54 -1
-132 -48 -9
-126 -48 -9
-120 -48 -9
-114 -48 -9
-108 -48 19
-102 -48 19
-96 -48 19
-90 -48 19
-84 -48 19
-78 -48 21
-72 -48 23
-66 -48 23
-60 -48 23
-54 -48 19
-48 -48 19
-42 -48 19
-36 -48 9
-30 -48 9
-24 -48 7
-18 -48 7
-12 -48 7
-6 -48 7
0 -48 7
6 -48 -9
12 -48 -9
18 -48 -9
24 -48 -9
30 -48 -7
36 -48 -7
42 -48 3
48 -48 3
54 -48 3
60 -48 -5
66 -48 -5
72 -48 -5
78 -48 -3
84 -48 -5
90 -48 -5
96 -48 -5
102 -48 -5
108 -48 -5
114 -48 -1
120 -48 -1
126 -48 -1
132 -48 -1
-132 -42 -9
-126 -42 -9
-120 -42 -9
-114 -42 -9
-108 -42 19
-102 -42 19
-96 -42 19
-90 -42 19
-84 -42 19
-78 -42 21
-72 -42 23
-66 -42 23
-60 -42 23
-54 -42 19
-48 -42 19
-42 -42 19
-36 -42 9
-30 -42 9
-24 -42 7
-18 -42 7
-12 -42 7
-6 -42 7
0 -42 7
6 -42 -9
12 -42 -9
18 -42 -9
24 -42 -9
30 -42 -7
36 -42 -7
42 -42 3
48 -42 3
54 -42 3
60 -42 -5
66 -42 -5
72 -42 -5
78 -42 -3
84 -42 -5
90 -42 -5
96 -42 -5
102 -42 -5
108 -42 -5
114 -42 -1
120 -42 -1
126 -42 -1
132 -42 -1
-132 -36 -11
-126 -36 -11
-120 -36 -11
-114 -36 -11
-108 -36 17
-102 -36 17
-96 -36 17
-90 -36 17
-84 -36 17
-78 -36 15
-72 -36 13
-66 -36 13
-60 -36 13
-54 -36 9
-48 -36 9
-42 -36 9
-36 -36 3
-30 -36 3
-24 -36 5
-18 -36 5
-12 -36 5
-6 -36 5
0 -36 13
6 -36 5
12 -36 5
18 -36 5
24 -36 5
30 -36 3
36 -36 3
42 -36 9
48 -36 9
54 -36 9
60 -36 -7
66 -36 -7
72 -36 -7
78 -36 -9
84 -36 -7
90 -36 -7
96 -36 -7
102 -36 -7
108 -36 -7
114 -36 -3
120 -36 -3
126 -36 -3
132 -36 -3
-132 -30 -11
-126 -30 -11
-120 -30 -11
-114 -30 -11
-108 -30 17
-102 -30 17
-96 -30 17
-90 -30 17
-84 -30 17
-78 -30 15
-72 -30 13
-66 -30 13
-60 -30 13
-54 -30 9
-48 -30 9
-42 -30 9
-36 -30 3
-30 -30 3
-24 -30 5
-18 -30 5
-12 -30 5
-6 -30 5
0 -30 13
6 -30 5
12 -30 5
18 -30 5
24 -30 5
30 -30 3
36 -30 3
42 -30 9
48 -30 9
54 -30 9
60 -30 -7
66 -30 -7
72 -30 -7
78 -30 -9
84 -30 -7
90 -30 -7
96 -30 -7
102 -30 -7
108 -30 -7
114 -30 -3
120 -30 -3
126 -30 -3
132 -30 -3
-132 -24 -5
-126 -24 -5
-120 -24 -5
-114 -24 -5
-108 -24 23
-102 -24 23
-96 -24 23
-90 -24 23
-84 -24 23
-78 -24 17
-72 -24 11
-66 -24 11
-60 -24 11
-54 -24 -1
-48 -24 -1
-42 -24 -1
-36 -24 -3
-30 -24 -3
-24 -24 3
-18 -24 3
-12 -24 3
-6 -24 3
0 -24 19
6 -24 19
12 -24 19
18 -24 19
24 -24 19
30 -24 13
36 -24 13
42 -24 15
48 -24 15
54 -24 15
60 -24 -1
66 -24 -1
72 -24 -1
78 -24 -7
84 -24 -1
90 -24 -1
96 -24 -1
102 -24 -1
108 -24 -1
114 -24 3
120 -24 3
126 -24 3
132 -24 3
-132 -18 -5
-126 -18 -5
-120 -18 -5
-114 -18 -5
-108 -18 23
-102 -18 23
-96 -18 23
-90 -18 23
-84 -18 23
-78 -18 17
-72 -18 11
-66 -18 11
-60 -18 11
-54 -18 -1
-48 -18 -1
-42 -18 -1
-36 -18 -3
-30 -18 -3
-24 -18 3
-18 -18 3
-12 -18 3
-6 -18 3
0 -18 19
6 -18 19
12 -18 19
18 -18 19
24 -18 19
30 -18 13
36 -18 13
42 -18 15
48 -18 15
54 -18 15
60 -18 -1
66 -18 -1
72 -18 -1
78 -18 -7
84 -18 -1
90 -18 -1
96 -18 -1
102 -18 -1
108 -18 -1
114 -18 3
120 -18 3
126 -18 3
132 -18 3
-132 -12 -5
-126 -12 -5
-120 -12 -5
-114 -12 -5
-108 -12 23
-102 -12 23
-96 -12 23
-90 -12 23
-84 -12 23
-78 -12 17
-72 -12 11
-66 -12 11
-60 -12 11
-54 -12 -1
-48 -12 -1
-42 -12 -1
-36 -12 -3
-30 -12 -3
-24 -12 3
-18 -12 3
-12 -12 3
-6 -12 3
0 -12 19
6 -12 19
12 -12 19
18 -12 19
24 -12 19
30 -12 13
36 -12 13
42 -12 15
48 -12 15
54 -12 15
60 -12 -1
66 -12 -1
72 -12 -1
78 -12 -7
84 -12 -1
90 -12 -1
96 -12 -1
102 -12 -1
108 -12 -1
114 -12 3
120 -12 3
126 -12 3
132 -12 3
-132 -6 -5
-126 -6 -5
-120 -6 -5
-114 -6 -5
-108 -6 23
-102 -6 23
-96 -6 23
-90 -6 23
-84 -6 23
-78 -6 17
-72 -6 11
-66 -6 11
-60 -6 11
-54 -6 -1
-48 -6 -1
-42 -6 -1
-36 -6 -3
-30 -6 -3
-24 -6 3
-18 -6 3
-12 -6 3
-6 -6 3
0 -6 19
6 -6 19
12 -6 19
18 -6 19
24 -6 19
30 -6 13
36 -6 13
42 -6 15
48 -6 15
54 -6 15
60 -6 -1
66 -6 -1
72 -6 -1
78 -6 -7
84 -6 -1
90 -6 -1
96 -6 -1
102 -6 -1
108 -6 -1
114 -6 3
120 -6 3
126 -6 3
132 -6 3
-132 0 -9
-126 0 -9
-120 0 -9
-114 0 -9
-108 0 3
-102 0 3
-96 0 3
-90 0 3
-84 0 3
-78 0 -7
-72 0 -17
-66 0 -17
-60 0 -17
-54 0 -21
-48 0 -21
-42 0 -21
-36 0 -15
-30 0 -15
-24 0 -5
-18 0 -5
-12 0 -5
-6 0 -5
0 0 19
6 0 19
12 0 19
18 0 19
24 0 19
30 0 9
36 0 9
42 0 3
48 0 3
54 0 3
60 0 -13
66 0 -13
72 0 -13
78 0 -23
84 0 -13
90 0 -13
96 0 -13
102 0 -13
108 0 -13
114 0 -9
120 0 -9
126 0 -9
132 0 -9
-132 6 11
-126 6 11
-120 6 11
-114 6 11
-108 6 7
-102 6 7
-96 6 7
-90 6 7
-84 6 7
-78 6 -7
-72 6 -21
-66 6 -21
-60 6 -21
-54 6 -17
-48 6 -17
-42 6 -17
-36 6 -3
-30 6 -3
-24 6 11
-18 6 11
-12 6 11
-6 6 11
0 6 35
6 6 43
12 6 43
18 6 43
24 6 43
30 6 29
36 6 29
42 6 15
48 6 15
54 6 15
60 6 -1
66 6 -1
72 6 -1
78 6 -15
84 6 -1
90 6 -1
96 6 -1
102 6 -1
108 6 -1
114 6 3
120 6 3
126 6 3
132 6 3
-132 12 11
-126 12 11
-120 12 11
-114 12 11
-108 12 7
-102 12 7
-96 12 7
-90 12 7
-84 12 7
-78 12 -7
-72 12 -21
-66 12 -21
-60 12 -21
-54 12 -17
-48 12 -17
-42 12 -17
-36 12 -3
-30 12 -3
-24 12 11
-18 12 11
-12 12 11
-6 12 11
0 12 35
6 12 43
12 12 43
18 12 43
24 12 43
30 12 29
36 12 29
42 12 15
48 12 15
54 12 15
60 12 -1
66 12 -1
72 12 -1
78 12 -15
84 12 -1
90 12 -1
96 12 -1
102 12 -1
108 12 -1
114 12 3
120 12 3
126 12 3
132 12 3
-132 18 11
-126 18 11
-120 18 11
-114 18 11
-108 18 7
-102 18 7
-96 18 7
-90 18 7
-84 18 7
-78 18 -7
-72 18 -21
-66 18 -21
-60 18 -21
-54 18 -17
-48 18 -17
-42 18 -17
-36 18 -3
-30 18 -3
-24 18 11
-18 18 11
-12 18 11
-6 18 11
0 18 35
6 18 43
12 18 43
18 18 43
24 18 43
30 18 29
36 18 29
42 18 15
48 18 15
54 18 15
60 18 -1
66 18 -1
72 18 -1
78 18 -15
84 18 -1
90 18 -1
96 18 -1
102 18 -1
108 18 -1
114 18 3
120 18 3
126 18 3
132 18 3
-132 24 11
-126 24 11
-120 24 11
-114 24 11
-108 24 7
-102 24 7
-96 24 7
-90 24 7
-84 24 7
-78 24 -7
-72 24 -21
-66 24 -21
-60 24 -21
-54 24 -17
-48 24 -17
-42 24 -17
-36 24 -3
-30 24 -3
-24 24 11
-18 24 11
-12 24 11
-6 24 11
0 24 35
6 24 43
12 24 43
18 24 43
24 24 43
30 24 29
36 24 29
42 24 15
48 24 15
54 24 15
60 24 -1
66 24 -1
72 24 -1
78 24 -15
84 24 -1
90 24 -1
96 24 -1
102 24 -1
108 24 -1
114 24 3
120 24 3
126 24 3
132 24 3
-132 30 5
-126 30 5
-120 30 5
-114 30 5
-108 30 1
-102 30 1
-96 30 1
-90 30 1
-84 30 1
-78 30 -9
-72 30 -19
-66 30 -19
-60 30 -19
-54 30 -7
-48 30 -7
-42 30 -7
-36 30 3
-30 30 3
-24 30 13
-18 30 13
-12 30 13
-6 30 13
0 30 29
6 30 29
12 30 29
18 30 29
24 30 29
30 30 19
36 30 19
42 30 9
48 30 9
54 30 9
60 30 -7
66 30 -7
72 30 -7
78 30 -17
84 30 -7
90 30 -7
96 30 -7
102 30 -7
108 30 -7
114 30 -3
120 30 -3
126 30 -3
132 30 -3
-132 36 5
-126 36 5
-120 36 5
-114 36 5
-108 36 1
-102 36 1
-96 36 1
-90 36 1
-84 36 1
-78 36 -9
-72 36 -19
-66 36 -19
-60 36 -19
-54 36 -7
-48 36 -7
-42 36 -7
-36 36 3
-30 36 3
-24 36 13
-18 36 13
-12 36 13
-6 36 13
0 36 29
6 36 29
12 36 29
18 36 29
24 36 29
30 36 19
36 36 19
42 36 9
48 36 9
54 36 9
60 36 -7
66 36 -7
72 36 -7
78 36 -17
84 36 -7
90 36 -7
96 36 -7
102 36 -7
108 36 -7
114 36 -3
120 36 -3
126 36 -3
132 36 -3
-132 42 7
-126 42 7
-120 42 7
-114 42 7
-108 42 3
-102 42 3
-96 42 3
-90 42 3
-84 42 3
-78 42 -3
-72 42 -9
-66 42 -9
-60 42 -9
-54 42 3
-48 42 3
-42 42 3
-36 42 9
-30 42 9
-24 42 15
-18 42 15
-12 42 15
-6 42 15
0 42 23
6 42 15
12 42 15
18 42 15
24 42 15
30 42 9
36 42 9
42 42 3
48 42 3
54 42 3
60 42 -5
66 42 -5
72 42 -5
78 42 -11
84 42 -5
90 42 -5
96 42 -5
102 42 -5
108 42 -5
114 42 -1
120 42 -1
126 42 -1
132 42 -1
-132 48 7
-126 48 7
-120 48 7
-114 48 7
-108 48 3
-102 48 3
-96 48 3
-90 48 3
-84 48 3
-78 48 -3
-72 48 -9
-66 48 -9
-60 48 -9
-54 48 3
-48 48 3
-42 48 3
-36 48 9
-30 48 9
-24 48 15
-18 48 15
-12 48 15
-6 48 15
0 48 23
6 48 15
12 48 15
18 48 15
24 48 15
30 48 9
36 48 9
42 48 3
48 48 3
54 48 3
60 48 -5
66 48 -5
72 48 -5
78 48 -11
84 48 -5
90 48 -5
96 48 -5
102 48 -5
108 48 -5
114 48 -1
120 48 -1
126 48 -1
132 48 -1
-132 54 7
-126 54 7
-120 54 7
-114 54 7
-108 54 3
-102 54 3
-96 54 3
-90 54 3
-84 54 3
-78 54 -3
-72 54 -9
-66 54 -9
-60 54 -9
-54 54 3
-48 54 3
-42 54 3
-36 54 9
-30 54 9
-24 54 15
-18 54 15
-12 54 15
-6 54 15
0 54 23
6 54 15
12 54 15
18 54 15
24 54 15
30 54 9
36 54 9
42 54 3
48 54 3
54 54 3
60 54 -5
66 54 -5
72 54 -5
78 54 -11
84 54 -5
90 54 -5
96 54 -5
102 54 -5
108 54 -5
114 54 -1
120 54 -1
126 54 -1
132 54 -1
-132 60 -1
-126 60 -1
-120 60 -1
-114 60 -1
-108 60 -13
-102 60 -13
-96 60 -13
-90 60 -13
-84 60 -13
-78 60 -11
-72 60 -9
-66 60 -9
-60 60 -9
-54 60 3
-48 60 3
-42 60 3
-36 60 9
-30 60 9
-24 60 7
-18 60 7
-12 60 7
-6 60 7
0 60 11
6 60 -1
12 60 -1
18 60 -1
24 60 -1
30 60 1
36 60 1
42 60 -5
48 60 -5
54 60 -5
60 60 -13
66 60 -13
72 60 -13
78 60 -11
84 60 -13
90 60 -13
96 60 -13
102 60 -13
108 60 -13
114 60 -1
120 60 -1
126 60 -1
132 60 -1
-132 66 -1
-126 66 -1
-120 66 -1
-114 66 -1
-108 66 -13
-102 66 -13
-96 66 -13
-90 66 -13
-84 66 -13
-78 66 -11
-72 66 -9
-66 66 -9
-60 66 -9
-54 66 3
-48 66 3
-42 66 3
-36 66 9
-30 66 9
-24 66 7
-18 66 7
-12 66 7
-6 66 7
0 66 11
6 66 -1
12 66 -1
18 66 -1
24 66 -1
30 66 1
36 66 1
42 66 -5
48 66 -5
54 66 -5
60 66 -13
66 66 -13
72 66 -13
78 66 -11
84 66 -13
90 66 -13
96 66 -13
102 66 -13
108 66 -13
114 66 -1
120 66 -1
126 66 -1
132 66 -1
-132 72 -1
-126 72 -1
-120 72 -1
-114 72 -1
-108 72 -13
-102 72 -13
-96 72 -13
-90 72 -13
-84 72 -13
-78 72 -11
-72 72 -9
-66 72 -9
-60 72 -9
-54 72 3
-48 72 3
-42 72 3
-36 72 9
-30 72 9
-24 72 7
-18 72 7
-12 72 7
-6 72 7
0 72 11
6 72 -1
12 72 -1
18 72 -1
24 72 -1
30 72 1
36 72 1
42 72 -5
48 72 -5
54 72 -5
60 72 -13
66 72 -13
72 72 -13
78 72 -11
84 72 -13
90 72 -13
96 72 -13
102 72 -13
108 72 -13
114 72 -1
120 72 -1
126 72 -1
132 72 -1
-132 78 1
-126 78 1
-120 78 1
-114 78 1
-108 78 -3
-102 78 -3
-96 78 -3
-90 78 -3
-84 78 -3
-78 78 3
-72 78 1
-66 78 1
-60 78 1
-54 78 13
-48 78 13
-42 78 13
-36 78 15
-30 78 15
-24 78 9
-18 78 9
-12 78 9
-6 78 9
0 78 9
6 78 -7
12 78 -7
18 78 -7
24 78 -7
30 78 -1
36 78 -1
42 78 -3
48 78 -3
54 78 -3
60 78 -3
66 78 -3
72 78 -3
78 78 -5
84 78 -11
90 78 -11
96 78 -11
102 78 -11
108 78 -11
114 78 -7
120 78 -7
126 78 -7
132 78 -7
-132 84 7
-126 84 7
-120 84 7
-114 84 7
-108 84 3
-102 84 3
-96 84 3
-90 84 3
-84 84 3
-78 84 5
-72 84 -1
-66 84 -1
-60 84 -1
-54 84 3
-48 84 3
-42 84 3
-36 84 9
-30 84 9
-24 84 7
-18 84 7
-12 84 7
-6 84 7
0 84 15
6 84 7
12 84 7
18 84 7
24 84 7
30 84 9
36 84 9
42 84 3
48 84 3
54 84 3
60 84 3
66 84 3
72 84 3
78 84 -3
84 84 -5
90 84 -5
96 84 -5
102 84 -5
108 84 -5
114 84 -1
120 84 -1
126 84 -1
132 84 -1
-132 90 7
-126 90 7
-120 90 7
-114 90 7
-108 90 3
-102 90 3
-96 90 3
-90 90 3
-84 90 3
-78 90 5
-72 90 -1
-66 90 -1
-60 90 -1
-54 90 3
-48 90 3
-42 90 3
-36 90 9
-30 90 9
-24 90 7
-18 90 7
-12 90 7
-6 90 7
0 90 15
6 90 7
12 90 7
18 90 7
24 90 7
30 90 9
36 90 9
42 90 3
48 90 3
54 90 3
60 90 3
66 90 3
72 90 3
78 90 -3
84 90 -5
90 90 -5
96 90 -5
102 90 -5
108 90 -5
114 90 -1
120 90 -1
126 90 -1
132 90 -1
-132 96 7
-126 96 7
-120 96 7
-114 96 7
-108 96 3
-102 96 3
-96 96 3
-90 96 3
-84 96 3
-78 96 5
-72 96 -1
-66 96 -1
-60 96 -1
-54 96 3
-48 96 3
-42 96 3
-36 96 9
-30 96 9
-24 96 7
-18 96 7
-12 96 7
-6 96 7
0 96 15
6 96 7
12 96 7
18 96 7
24 96 7
30 96 9
36 96 9
42 96 3
48 96 3
54 96 3
60 96 3
66 96 3
72 96 3
78 96 -3
84 96 -5
90 96 -5
96 96 -5
102 96 -5
108 96 -5
114 96 -1
120 96 -1
126 96 -1
132 96 -1
-132 102 7
-126 102 7
-120 102 7
-114 102 7
-108 102 3
-102 102 3
-96 102 3
-90 102 3
-84 102 3
-78 102 5
-72 102 -1
-66 102 -1
-60 102 -1
-54 102 3
-48 102 3
-42 102 3
-36 102 9
-30 102 9
-24 102 7
-18 102 7
-12 102 7
-6 102 7
0 102 15
6 102 7
12 102 7
18 102 7
24 102 7
30 102 9
36 102 9
42 102 3
48 102 3
54 102 3
60 102 3
66 102 3
72 102 3
78 102 -3
84 102 -5
90 102 -5
96 102 -5
102 102 -5
108 102 -5
114 102 -1
120 102 -1
126 102 -1
132 102 -1
-132 108 7
-126 108 7
-120 108 7
-114 108 7
-108 108 3
-102 108 3
-96 108 3
-90 108 3
-84 108 3
-78 108 5
-72 108 -1
-66 108 -1
-60 108 -1
-54 108 3
-48 108 3
-42 108 3
-36 108 9
-30 108 9
-24 108 7
-18 108 7
-12 108 7
-6 108 7
0 108 15
6 108 7
12 108 7
18 108 7
24 108 7
30 108 9
36 108 9
42 108 3
48 108 3
54 108 3
60 108 3
66 108 3
72 108 3
78 108 -3
84 108 -5
90 108 -5
96 108 -5
102 108 -5
108 108 -5
114 108 -1
120 108 -1
126 108 -1
132 108 -1
-132 114 7
-126 114 7
-120 114 7
-114 114 7
-108 114 11
-102 114 11
-96 114 11
-90 114 11
-84 114 11
-78 114 5
-72 114 -1
-66 114 -1
-60 114 -1
-54 114 -5
-48 114 -5
-42 114 -5
-36 114 1
-30 114 1
-24 114 7
-18 114 7
-12 114 7
-6 114 7
0 114 19
6 114 15
12 114 15
18 114 15
24 114 15
30 114 9
36 114 9
42 114 3
48 114 3
54 114 3
60 114 11
66 114 11
72 114 11
78 114 5
84 114 11
90 114 11
96 114 11
102 114 11
108 114 11
114 114 7
120 114 7
126 114 7
132 114 7
-132 120 7
-126 120 7
-120 120 7
-114 120 7
-108 120 11
-102 120 11
-96 120 11
-90 120 11
-84 120 11
-78 120 5
-72 120 -1
-66 120 -1
-60 120 -1
-54 120 -5
-48 120 -5
-42 120 -5
-36 120 1
-30 120 1
-24 120 7
-18 120 7
-12 120 7
-6 120 7
0 120 19
6 120 15
12 120 15
18 120 15
24 120 15
30 120 9
36 120 9
42 120 3
48 120 3
54 120 3
60 120 11
66 120 11
72 120 11
78 120 5
84 120 11
90 120 11
96 120 11
102 120 11
108 120 11
114 120 7
120 120 7
126 120 7
132 120 7
-132 126 7
-126 126 7
-120 126 7
-114 126 7
-108 126 11
-102 126 11
-96 126 11
-90 126 11
-84 126 11
-78 126 5
-72 126 -1
-66 126 -1
-60 126 -1
-54 126 -5
-48 126 -5
-42 126 -5
-36 126 1
-30 126 1
-24 126 7
-18 126 7
-12 126 7
-6 126 7
0 126 19
6 126 15
12 126 15
18 126 15
24 126 15
30 126 9
36 126 9
42 126 3
48 126 3
54 126 3
60 126 11
66 126 11
72 126 11
78 126 5
84 126 11
90 126 11
96 126 11
102 126 11
108 126 11
114 126 7
120 126 7
126 126 7
132 126 7
-132 132 7
-126 132 7
-120 132 7
-114 132 7
-108 132 11
-102 132 11
-96 132 11
-90 132 11
-84 132 11
-78 132 5
-72 132 -1
-66 132 -1
-60 132 -1
-54 132 -5
-48 132 -5
-42 132 -5
-36 132 1
-30 132 1
-24 132 7
-18 132 7
-12 132 7
-6 132 7
0 132 19
6 132 15
12 132 15
18 132 15
24 132 15
30 132 9
36 132 9
42 132 3
48 132 3
54 132 3
60 132 11
66 132 11
72 132 11
78 132 5
84 132 11
90 132 11
96 132 11
102 132 11
108 132 11
114 132 7
120 132 7
126 132 7
132 132 7


==> pgf/data/38_4021_trans.dat <==
-132 -126 -120 -114 -108 -102 -96 -90 -84 -78 -72 -66 -60 -54 -48 -42 -36 -30 -24 -18 -12 -6 0 6 12 18 24 30 36 42 48 54 60 66 72 78 84 90 96 102 108 114 120 126 132


==> pgf/data/fourier_map_vs_n.dat <==
2 75 0.16663 125 0.18595 175 0.18609
3 147 0.2215 245 0.23468 343 0.23584
4 243 0.25983 405 0.26827 567 0.26939
5 363 0.2793 605 0.28429 847 0.28557
6 507 0.29232 845 0.29524 1183 0.29659
7 675 0.30133 1125 0.30379 1575 0.30512
8 867 0.30686 1445 0.30875 2023 0.30989
9 1083 0.30882 1805 0.30998 2527 0.31121
10 1323 0.30969 2205 0.31049 3087 0.31178


==> pgf/data/joint_opt.dat <==
0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
0.024737 0.97898 0.98812 0.99238 0.98727 0.98753 0.99054 0.98789 0.99093 0.99141 0.98727 0.99079 0.99324 0.99605 0.99629 0.99659
0.049474 0.91852 0.95332 0.96987 0.94975 0.95078 0.96255 0.95215 0.96409 0.96601 0.94975 0.96356 0.97319 0.98426 0.98523 0.98639
0.074211 0.82595 0.89802 0.93348 0.88935 0.89174 0.91722 0.89458 0.92062 0.92485 0.88935 0.91944 0.94052 0.96481 0.96696 0.96956
0.098948 0.7118 0.82595 0.88481 0.80915 0.81356 0.85643 0.81802 0.86233 0.86966 0.80915 0.86027 0.89635 0.93798 0.94176 0.94632
0.12368 0.58791 0.74172 0.82595 0.71318 0.72036 0.78265 0.72622 0.79162 0.8027 0.71318 0.78848 0.84213 0.90416 0.90997 0.917
0.14842 0.46538 0.65034 0.7593 0.60619 0.61697 0.69882 0.62362 0.71136 0.72665 0.60619 0.70697 0.77964 0.86386 0.87206 0.88199
0.17316 0.35306 0.55676 0.68743 0.49334 0.50861 0.60814 0.51504 0.62471 0.64448 0.49334 0.61893 0.71086 0.81765 0.82856 0.84176
0.1979 0.25671 0.46538 0.61291 0.37991 0.4006 0.51389 0.40545 0.53496 0.55925 0.37991 0.52772 0.63791 0.7662 0.78008 0.79687
0.22263 0.17888 0.37981 0.53818 0.27097 0.29795 0.41928 0.29965 0.44539 0.47401 0.27097 0.43665 0.56294 0.71025 0.72729 0.74792
0.24737 0.11947 0.30266 0.46538 0.17108 0.20514 0.32726 0.20201 0.35905 0.39159 0.17108 0.34884 0.48806 0.6506 0.67092 0.69554
0.27211 0.076467 0.23548 0.39632 0.084079 0.12581 0.24036 0.11622 0.27868 0.31446 0.084079 0.26706 0.41521 0.58807 0.61174 0.64044
0.29684 0.046907 0.17888 0.33239 0.012824 0.062569 0.1606 0.045122 0.20652 0.24468 0.012824 0.19363 0.34614 0.52355 0.55054 0.58331
0.32158 0.027577 0.13268 0.27454 -0.040907 0.016856 0.089381 -0.0094495 0.14427 0.18374 -0.040907 0.13028 0.28231 0.4579 0.48814 0.52488
0.34632 0.015539 0.096088 0.22331 -0.076486 -0.011085 0.027512 -0.046726 0.092987 0.13254 -0.076486 0.078125 0.22486 0.39202 0.42534 0.46588
0.37105 0.008391 0.067943 0.17888 -0.094416 -0.022181 -0.02483 -0.067004 0.053115 0.091412 -0.094416 0.037633 0.17457 0.32675 0.36294 0.40703
0.39579 0.0043427 0.046907 0.14112 -0.096246 -0.018413 -0.068019 -0.071575 0.024461 0.0601 -0.096246 0.0086443 0.13186 0.26293 0.30171 0.34902
0.42053 0.002154 0.031619 0.10964 -0.08441 -0.0026297 -0.10289 -0.062595 0.0062721 0.037847 -0.08441 -0.0095759 0.096805 0.20136 0.24238 0.29252
0.44527 0.001024 0.020811 0.083889 -0.062018 0.021693 -0.13061 -0.042903 -0.0026821 0.023477 -0.062018 -0.018254 0.069139 0.14276 0.18564 0.23814
0.47 0.00046652 0.013373 0.063211 -0.032613 0.050728 -0.15257 -0.015801 -0.0040021 0.015508 -0.032613 -0.019 0.048331 0.087801 0.1321 0.18646
0.49474 0.0002037 0.008391 0.046907 0.00010173 0.080592 -0.17019 0.015189 0.00046994 0.012279 0.00010173 -0.013675 0.033616 0.037073 0.082325 0.13798
0.51948 8.5246e-05 0.0051405 0.03428 0.032523 0.10763 -0.18483 0.046576 0.0087838 0.012072 0.032523 -0.0042644 0.024064 -0.008925 0.036788 0.093159
0.54421 3.4189e-05 0.0030748 0.024672 0.061401 0.12868 -0.19762 0.075134 0.019014 0.013248 0.061401 0.007261 0.018648 -0.049784 -0.0041205 0.052362
0.56895 1.3142e-05 0.0017957 0.017487 0.084052 0.14129 -0.20938 0.098116 0.029385 0.014351 0.084052 0.019069 0.016307 -0.085194 -0.040094 0.015884
0.59369 4.8413e-06 0.001024 0.012206 0.098518 0.14388 -0.22056 0.11342 0.038373 0.014206 0.098518 0.029575 0.016012 -0.11494 -0.07092 -0.016058
0.61842 1.7093e-06 0.00057011 0.008391 0.10368 0.13582 -0.23119 0.11971 0.044792 0.011984 0.10368 0.037524 0.016822 -0.13893 -0.096477 -0.043327
0.64316 5.7837e-07 0.00030991 0.0056806 0.099284 0.11746 -0.24093 0.11649 0.047846 0.0072399 0.099284 0.042053 0.017926 -0.15714 -0.11673 -0.06587
0.6679 1.8756e-07 0.00016449 0.0037873 0.085929 0.090065 -0.24904 0.10405 0.047152 -7.937e-05 0.085929 0.042712 0.018681 -0.16967 -0.13175 -0.083708
0.69263 5.8296e-08 8.5246e-05 0.0024867 0.064966 0.055669 -0.25456 0.083479 0.042733 -0.0096616 0.064966 0.039466 0.018627 -0.17671 -0.14168 -0.096943
0.71737 1.7365e-08 4.3134e-05 0.001608 0.038362 0.01692 -0.25633 0.056512 0.034984 -0.020879 0.038362 0.032657 0.017499 -0.17852 -0.14674 -0.10574
0.74211 4.9573e-09 2.131e-05 0.001024 0.0085124 -0.023166 -0.25318 0.025371 0.024608 -0.032862 0.0085124 0.022952 0.015214 -0.17548 -0.14723 -0.11035
0.76685 1.3563e-09 1.0279e-05 0.00064218 -0.021969 -0.061453 -0.24403 -0.0074153 0.012537 -0.044591 -0.021969 0.011259 0.011856 -0.16799 -0.14352 -0.11106
0.79158 3.5566e-10 4.8413e-06 0.00039662 -0.050469 -0.094939 -0.22802 -0.039216 -0.0001589 -0.054997 -0.050469 -0.00136 0.0076442 -0.15655 -0.13603 -0.10822
0.81632 8.9382e-11 2.2263e-06 0.00024124 -0.074591 -0.121 -0.20465 -0.067511 -0.012375 -0.063062 -0.074591 -0.013789 0.0029002 -0.1417 -0.12524 -0.10222
0.84106 2.1528e-11 9.9958e-07 0.00014451 -0.092343 -0.1376 -0.17383 -0.090083 -0.023063 -0.067913 -0.092343 -0.024956 -0.0019946 -0.124 -0.11164 -0.093489
0.86579 4.9695e-12 4.382e-07 8.5246e-05 -0.10229 -0.14344 -0.13598 -0.10518 -0.031324 -0.068906 -0.10229 -0.033917 -0.0066393 -0.10407 -0.095781 -0.082484
0.89053 1.0994e-12 1.8756e-07 4.9524e-05 -0.10368 -0.13808 -0.092024 -0.11167 -0.036475 -0.065682 -0.10368 -0.039937 -0.010653 -0.082521 -0.078201 -0.069669
0.91527 2.331e-13 7.8388e-08 2.8335e-05 -0.096439 -0.12194 -0.043373 -0.10906 -0.038107 -0.058213 -0.096439 -0.04254 -0.013711 -0.059961 -0.059453 -0.055521
0.94 4.7368e-14 3.1986e-08 1.5965e-05 -0.081236 -0.096295 0.008131 -0.097616 -0.036109 -0.046804 -0.081236 -0.041545 -0.01557 -0.036998 -0.040081 -0.040511
0.96474 9.2251e-15 1.2744e-08 8.8591e-06 -0.059366 -0.063147 0.06031 -0.078247 -0.030673 -0.03208 -0.059366 -0.037069 -0.016092 -0.014214 -0.02061 -0.025098
0.98948 1.7219e-15 4.9573e-09 4.8413e-06 -0.032659 -0.025086 0.11078 -0.052487 -0.022275 -0.014945 -0.032659 -0.029517 -0.015247 0.0078427 -0.0015408 -0.0097232
1.0142 3.0801e-16 1.8829e-09 2.6055e-06 -0.003321 0.014925 0.15709 -0.022345 -0.011631 0.0034868 -0.003321 -0.01954 -0.013124 0.028667 0.016666 0.0052045
1.039 5.2806e-17 6.9825e-10 1.3809e-06 0.026247 0.053776 0.1969 0.009838 0.00036475 0.021969 0.026247 -0.0079783 -0.0099106 0.047807 0.033591 0.01931
1.0637 8.6766e-18 2.5283e-10 7.2079e-07 0.053645 0.088453 0.22809 0.04158 0.012713 0.039218 0.053645 0.0042103 -0.0058834 0.06487 0.048869 0.032259
1.0884 1.3663e-18 8.9382e-11 3.7051e-07 0.076663 0.11627 0.24898 0.07044 0.02439 0.054012 0.076663 0.016027 -0.0013807 0.079528 0.06219 0.043766
1.1132 2.0621e-19 3.0853e-11 1.8756e-07 0.09346 0.13509 0.25835 0.094205 0.034433 0.06528 0.09346 0.026514 0.0032251 0.091524 0.073305 0.053595
1.1379 2.9827e-20 1.0398e-11 9.351e-08 0.1027 0.14344 0.25563 0.11106 0.042014 0.072187 0.1027 0.034829 0.0075577 0.10067 0.08203 0.061562
1.1626 4.1347e-21 3.4218e-12 4.5912e-08 0.10368 0.14071 0.24085 0.11971 0.046503 0.074199 0.10368 0.040314 0.011267 0.10687 0.088243 0.06754
1.1874 5.4933e-22 1.0994e-12 2.2199e-08 0.096327 0.12711 0.21473 0.1195 0.047522 0.071125 0.096327 0.04254 0.014058 0.11007 0.091893 0.071457
1.2121 6.9947e-23 3.4489e-13 1.0571e-08 0.081266 0.1037 0.17859 0.11044 0.044966 0.063138 0.081266 0.041345 0.015712 0.11031 0.092988 0.073295
1.2368 8.5358e-24 1.0564e-13 4.9573e-09 0.059719 0.072287 0.13426 0.093199 0.039016 0.050764 0.059719 0.036836 0.016101 0.1077 0.091599 0.073089
1.2616 9.9832e-25 3.1593e-14 2.2895e-09 0.033425 0.03531 0.084027 0.069073 0.030122 0.034848 0.033425 0.029388 0.015201 0.10241 0.087854 0.070923
1.2863 1.119e-25 9.2251e-15 1.0413e-09 0.0044914 -0.004379 0.030407 0.039871 0.018964 0.016496 0.0044914 0.019602 0.01309 0.094656 0.081936 0.066926
1.3111 1.2021e-26 2.6301e-15 4.6642e-10 -0.024771 -0.04372 -0.023957 0.0077808 0.0064016 -0.0030047 -0.024771 0.0082649 0.009942 0.084727 0.07407 0.061269
1.3358 1.2377e-27 7.3213e-16 2.0575e-10 -0.052033 -0.079684 -0.07649 -0.024794 -0.0065977 -0.022276 -0.052033 -0.0037212 0.0060099 0.072938 0.064523 0.054157
1.3605 1.2213e-28 1.9899e-16 8.9382e-11 -0.075132 -0.1095 -0.12485 -0.055418 -0.01903 -0.039948 -0.075132 -0.015405 0.0016079 0.059644 0.053593 0.045825
1.3853 1.1549e-29 5.2806e-17 3.824e-11 -0.09224 -0.13089 -0.16705 -0.081802 -0.029936 -0.054759 -0.09224 -0.025865 -0.0029153 0.045225 0.041602 0.036529
1.41 1.0468e-30 1.3682e-17 1.6112e-11 -0.10201 -0.1422 -0.20161 -0.10198 -0.038474 -0.065647 -0.10201 -0.034278 -0.0072031 0.030074 0.028888 0.026541
1.4347 9.0925e-32 3.4615e-18 6.6854e-12 -0.10368 -0.14256 -0.22762 -0.11444 -0.043986 -0.071827 -0.10368 -0.039985 -0.01092 0.014594 0.015796 0.016142
1.4595 7.5695e-33 8.5502e-19 2.7319e-12 -0.097123 -0.13197 -0.24477 -0.11827 -0.046046 -0.072846 -0.097123 -0.04254 -0.013775 -0.00081989 0.0026682 0.0056136
1.4842 6.0394e-34 2.0621e-19 1.0994e-12 -0.082877 -0.11123 -0.25339 -0.11317 -0.044496 -0.068624 -0.082877 -0.041749 -0.015547 -0.015784 -0.010161 -0.0047686
1.509 4.6181e-35 4.8558e-20 4.3572e-13 -0.062076 -0.081952 -0.25434 -0.099546 -0.039454 -0.059453 -0.062076 -0.037676 -0.016101 -0.029936 -0.022374 -0.01474
1.5337 3.3844e-36 1.1164e-20 1.7006e-13 -0.036374 -0.04638 -0.24897 -0.078406 -0.03131 -0.04598 -0.036374 -0.030645 -0.015394 -0.042944 -0.033679 -0.024056
1.5584 2.3771e-37 2.5063e-21 6.537e-14 -0.007809 -0.0072542 -0.23897 -0.051335 -0.02069 -0.029163 -0.007809 -0.021207 -0.013486 -0.054512 -0.043813 -0.032493
1.5832 1.6001e-38 5.4933e-22 2.4745e-14 0.021358 0.032419 -0.22625 -0.020353 -0.0084116 -0.010201 0.021358 -0.010104 -0.010526 -0.064388 -0.05255 -0.039856
1.6079 1.0323e-39 1.1756e-22 9.2251e-15 0.04882 0.069593 -0.21276 0.012224 0.0045808 0.0095503 0.04882 0.0017953 -0.0067463 -0.072366 -0.059704 -0.045985
1.6326 6.3827e-41 2.4565e-23 3.3869e-15 0.072407 0.10141 -0.20035 0.043967 0.017287 0.028679 0.072407 0.013562 -0.0024418 -0.078293 -0.065134 -0.050752
1.6574 3.7822e-42 5.0117e-24 1.2246e-15 0.090257 0.12543 -0.1906 0.072506 0.028728 0.045814 0.090257 0.024277 0.0020523 -0.082069 -0.068743 -0.054068
1.6821 2.148e-43 9.9832e-25 4.3605e-16 0.10096 0.13981 -0.18472 0.095711 0.038023 0.059728 0.10096 0.033104 0.0063864 -0.08365 -0.070483 -0.055883
1.7068 1.1691e-44 1.9417e-25 1.5291e-16 0.10368 0.14344 -0.18341 0.11185 0.044454 0.069422 0.10368 0.039354 0.010224 -0.083046 -0.070354 -0.056186
1.7316 6.0988e-46 3.6872e-26 5.2806e-17 0.098191 0.13606 -0.18685 0.11971 0.047522 0.074199 0.098191 0.04254 0.013266 -0.080321 -0.068401 -0.055003
1.7563 3.0491e-47 6.8366e-27 1.796e-17 0.084939 0.11822 -0.19468 0.11871 0.046985 0.073714 0.084939 0.042414 0.015277 -0.075589 -0.064713 -0.052398
1.7811 1.4609e-48 1.2377e-27 6.0154e-18 0.064969 0.091293 -0.20598 0.10891 0.04288 0.068 0.064969 0.038983 0.016101 -0.069012 -0.059423 -0.04847
1.8058 6.7088e-50 2.1877e-28 1.9842e-18 0.039859 0.057355 -0.21942 0.091038 0.035514 0.057462 0.039859 0.032515 0.015671 -0.060793 -0.052697 -0.043347
1.8305 2.9526e-51 3.7756e-29 6.4457e-19 0.011595 0.019011 -0.2333 0.066417 0.025445 0.042851 0.011595 0.023513 0.014022 -0.051174 -0.044737 -0.037187
1.8553 1.2454e-52 6.3622e-30 2.0621e-19 -0.017586 -0.020793 -0.2457 0.036874 0.013439 0.025209 -0.017586 0.012679 0.011279 -0.040423 -0.035769 -0.030168
1.88 5.0344e-54 1.0468e-30 6.4968e-20 -0.045375 -0.058997 -0.25467 0.0046066 0.00041087 0.0057945 -0.045375 0.00085727 0.0076552 -0.028833 -0.026042 -0.022489
1.9047 1.9505e-55 1.6815e-31 2.0158e-20 -0.069569 -0.092665 -0.25835 -0.027986 -0.012647 -0.014011 -0.069569 -0.011029 0.003431 -0.016712 -0.015816 -0.014361
1.9295 7.2424e-57 2.6374e-32 6.1597e-21 -0.088249 -0.11921 -0.25515 -0.058477 -0.024739 -0.0328 -0.088249 -0.022049 -0.0010656 -0.0043764 -0.0053628 -0.0059998
1.9542 2.5773e-58 4.039e-33 1.8536e-21 -0.09993 -0.13658 -0.24386 -0.084596 -0.034942 -0.049241 -0.09993 -0.031341 -0.0054844 0.0078597 0.005049 0.0023737
1.979 8.79e-60 6.0394e-34 5.4933e-22 -0.10368 -0.14344 -0.2238 -0.1044 -0.04248 -0.062171 -0.10368 -0.038174 -0.0094804 0.019689 0.015154 0.010544
2.0037 2.8732e-61 8.8172e-35 1.6033e-22 -0.099185 -0.13927 -0.19485 -0.1164 -0.04678 -0.070687 -0.099185 -0.042009 -0.01274 0.030818 0.024701 0.018304
2.0284 9.0008e-63 1.2568e-35 4.6083e-23 -0.086803 -0.12437 -0.15753 -0.11971 -0.047522 -0.074199 -0.086803 -0.04254 -0.015007 0.040979 0.033456 0.02546
2.0532 2.7024e-64 1.7493e-36 1.3044e-23 -0.067504 -0.099896 -0.11295 -0.11409 -0.044656 -0.072482 -0.067504 -0.039722 -0.016101 0.04993 0.041207 0.031839
2.0779 7.7759e-66 2.3771e-37 3.6364e-24 -0.042815 -0.067722 -0.062776 -0.099943 -0.038416 -0.065683 -0.042815 -0.033769 -0.015931 0.057462 0.047774 0.037287
2.1026 2.1444e-67 3.154e-38 9.9832e-25 -0.014697 -0.030328 -0.0091255 -0.07834 -0.029295 -0.054316 -0.014697 -0.025145 -0.014507 0.063407 0.053006 0.04168
2.1274 5.6676e-69 4.0859e-39 2.6991e-25 0.014612 0.0094055 0.045557 -0.0509 -0.018013 -0.039217 0.014612 -0.014527 -0.011936 0.067637 0.056791 0.04492
2.1521 1.4356e-70 5.1682e-40 7.1868e-26 0.042771 0.048415 0.098654 -0.019683 -0.0054572 -0.021487 0.042771 -0.0027501 -0.0084174 0.07007 0.059052 0.046939
2.1769 3.4852e-72 6.3827e-41 1.8845e-26 0.067525 0.083688 0.14754 0.012962 0.0073817 -0.0024109 0.067525 0.0092531 -0.004225 0.070668 0.059752 0.047703
2.2016 8.1089e-74 7.6964e-42 4.8666e-27 0.08688 0.1125 0.18976 0.044573 0.01949 0.016639 0.08688 0.020528 0.00031137 0.069441 0.058896 0.04721
2.2263 1.8082e-75 9.0614e-43 1.2377e-27 0.09927 0.13261 0.22316 0.072762 0.029908 0.034299 0.09927 0.030174 0.0048323 0.066444 0.056525 0.045489
2.2511 3.8642e-77 1.0416e-43 3.0999e-28 0.10368 0.14247 0.24607 0.095391 0.037807 0.049315 0.10368 0.037412 0.0089768 0.061774 0.052718 0.042599
2.2758 7.9146e-79 1.1691e-44 7.646e-29 0.099723 0.1413 0.25736 0.11074 0.042553 0.060629 0.099723 0.041652 0.01241 0.055571 0.047592 0.038631
2.3005 1.5536e-80 1.2812e-45 1.8573e-29 0.087701 0.12919 0.25653 0.11762 0.04376 0.067458 0.087701 0.04254 0.014853 0.04801 0.041292 0.033698
2.3253 2.9228e-82 1.3709e-46 4.4431e-30 0.068554 0.10706 0.24375 0.11549 0.041322 0.069346 0.068554 0.039989 0.016101 0.039297 0.033993 0.02794
2.35 5.2699e-84 1.4322e-47 1.0468e-30 0.043811 0.076629 0.21982 0.1045 0.03542 0.066193 0.043811 0.034185 0.016044 0.029667 0.025892 0.021514
2.3747 9.1064e-86 1.4609e-48 2.4286e-31 0.01546 0.040244 0.1861 0.085451 0.026516 0.058262 0.01546 0.025583 0.014678 0.019374 0.017205 0.014593
2.3995 1.5081e-87 1.455e-49 5.5493e-32 -0.014198 0.00073215 0.14443 0.059774 0.015314 0.046149 -0.014198 0.014867 0.012105 0.008686 0.0081593 0.0073608
2.4242 2.3937e-89 1.4149e-50 1.2487e-32 -0.042743 -0.038834 0.097009 0.029407 0.0027068 0.030743 -0.042743 0.0028995 0.0085259 -0.0021225 -0.0010094 6.3263e-06
2.449 3.6413e-91 1.3434e-51 2.7673e-33 -0.067821 -0.075371 0.046214 -0.0033427 -0.010291 0.013146 -0.067821 -0.009342 0.0042296 -0.012775 -0.010066 -0.0072793
2.4737 5.3087e-93 1.2454e-52 6.0394e-34 -0.087342 -0.10603 -0.0055259 -0.035973 -0.022626 -0.0054012 -0.087342 -0.020847 -0.00043232 -0.023004 -0.01878 -0.014309
2.4984 7.4175e-95 1.1272e-53 1.2981e-34 -0.099653 -0.1284 -0.055896 -0.065977 -0.03329 -0.023625 -0.099653 -0.030651 -0.005071 -0.032552 -0.026932 -0.020904
2.5232 9.9328e-97 9.9622e-55 2.7476e-35 -0.10368 -0.14073 -0.10283 -0.091036 -0.041402 -0.040309 -0.10368 -0.037918 -0.0092921 -0.041183 -0.034318 -0.026898
2.5479 1.2748e-98 8.5962e-56 5.7274e-36 -0.099011 -0.14204 -0.14465 -0.10919 -0.046285 -0.05439 -0.099011 -0.042009 -0.012729 -0.048684 -0.040757 -0.032141
2.5726 1.568e-100 7.2424e-57 1.1758e-36 -0.08597 -0.13221 -0.18011 -0.11902 -0.047522 -0.065036 -0.08597 -0.04254 -0.015072 -0.054875 -0.046089 -0.036504
2.5974 1.8484e-102 5.9576e-58 2.3771e-37 -0.065575 -0.11202 -0.20846 -0.11971 -0.044998 -0.071708 -0.065575 -0.039423 -0.016101 -0.059607 -0.050188 -0.039882
2.6221 2.0883e-104 4.785e-59 4.7329e-38 -0.039483 -0.083028 -0.22949 -0.11119 -0.038917 -0.074199 -0.039483 -0.032878 -0.015701 -0.062771 -0.052958 -0.042195
2.6469 2.2612e-106 3.7524e-60 9.2803e-39 -0.0098597 -0.047516 -0.24341 -0.094075 -0.029792 -0.072642 -0.0098597 -0.023424 -0.013882 -0.064297 -0.054337 -0.043389
2.6716 2.3465e-108 2.8732e-61 1.7921e-39 0.020785 -0.0082731 -0.25088 -0.069693 -0.01841 -0.067496 0.020785 -0.011847 -0.010779 -0.064157 -0.054299 -0.043443
2.6963 2.3337e-110 2.148e-62 3.408e-40 0.049798 0.031614 -0.25284 -0.039955 -0.0057769 -0.059503 0.049798 0.00085702 -0.0066496 -0.062364 -0.052853 -0.042361
2.7211 2.2245e-112 1.5679e-63 6.3827e-41 0.074606 0.069014 -0.2504 -0.0072265 0.0069652 -0.049619 0.074606 0.013563 -0.0018542 -0.058974 -0.050045 -0.040179
2.7458 2.0321e-114 1.1174e-64 1.1772e-41 0.092928 0.10101 -0.24474 0.025847 0.018628 -0.038926 0.092928 0.025102 0.0031679 -0.054083 -0.045955 -0.036958
2.7705 1.7792e-116 7.7759e-66 2.1384e-42 0.10299 0.12513 -0.23694 0.056544 0.02808 -0.028538 0.10299 0.034369 0.0079339 -0.047821 -0.040693 -0.032788
2.7953 1.4929e-118 5.2832e-67 3.8252e-43 0.10368 0.13959 -0.22789 0.082281 0.034347 -0.019491 0.10368 0.040413 0.011959 -0.040356 -0.034401 -0.02778
2.82 1.2006e-120 3.5047e-68 6.7388e-44 0.094689 0.14344 -0.21817 0.10082 0.036712 -0.012645 0.094689 0.04254 0.014799 -0.031883 -0.027244 -0.022069
2.8447 9.2532e-123 2.2701e-69 1.1691e-44 0.076583 0.13668 -0.20799 0.11047 0.034794 -0.0085891 0.076583 0.04039 0.016101 -0.022622 -0.01941 -0.015803
2.8695 6.835e-125 1.4356e-70 1.9976e-45 0.050788 0.12027 -0.19713 0.11021 0.028607 -0.0075731 0.050788 0.033995 0.015638 -0.012812 -0.011101 -0.0091487
2.8942 4.8387e-127 8.8646e-72 3.3613e-46 0.019543 0.096121 -0.185 0.099839 0.0186 -0.0094548 0.019543 0.023814 0.013354 -0.0027053 -0.0025326 -0.0022774
2.919 3.283e-129 5.3444e-73 5.57e-47 -0.014231 0.066978 -0.17063 0.080008 0.0056572 -0.013682 -0.014231 0.010738 0.0093877 0.0074402 0.0060749 0.004632
2.9437 2.1348e-131 3.146e-74 9.09e-48 -0.047113 0.036215 -0.15276 0.052212 -0.0089278 -0.019301 -0.047113 -0.0039372 0.0040919 0.017366 0.014501 0.011401
2.9684 1.3304e-133 1.8082e-75 1.4609e-48 -0.07541 0.0076195 -0.12999 0.018728 -0.02351 -0.025005 -0.07541 -0.018568 -0.0019652 0.026818 0.02253 0.017855
2.9932 7.946e-136 1.0147e-76 2.3124e-49 -0.095415 -0.014889 -0.10085 -0.017515 -0.036181 -0.0292 -0.095415 -0.031252 -0.0080093 0.035559 0.029956 0.023829
3.0179 4.5485e-138 5.5597e-78 3.6044e-50 -0.10368 -0.027548 -0.064007 -0.053117 -0.04488 -0.030109 -0.10368 -0.039935 -0.013086 0.043365 0.036591 0.029168
3.0426 2.4953e-140 2.9743e-79 5.5331e-51 -0.097264 -0.027047 -0.018362 -0.084421 -0.047522 -0.025888 -0.097264 -0.04254 -0.016101 0.05004 0.042266 0.033737
3.0674 1.312e-142 1.5536e-80 8.3648e-52 -0.074001 -0.01079 0.036788 -0.10776 -0.042135 -0.014756 -0.074001 -0.037105 -0.01587 0.055415 0.046837 0.037417
3.0921 6.6113e-145 7.9234e-82 1.2454e-52 -0.032659 0.022876 0.10165 -0.11971 -0.027001 0.00487 -0.032659 -0.021917 -0.011184 0.059354 0.050187 0.040115
3.1169 3.1929e-147 3.9455e-83 1.826e-53 0.026904 0.074502 0.17584 -0.11735 -0.00078674 0.034249 0.026904 0.0043534 -0.00087828 0.061758 0.052232 0.041762
3.1416 1.4778e-149 1.9183e-84 2.6367e-54 0.10368 0.14344 0.25835 -0.098455 0.037347 0.074199 0.10368 0.04254 0.016101 0.062566 0.05292 0.042315


==> pgf/data/ldfm_map_vs_n.dat <==
2 75 0.26575 125 0.27055 175 0.27176
3 147 0.28644 245 0.2877 343 0.28928
4 243 0.30385 405 0.30411 567 0.3052
5 363 0.30487 605 0.3047 847 0.30587
6 507 0.30409 845 0.30183 1183 0.30298
7 675 0.30253 1125 0.30004 1575 0.30133
8 867 0.30972 1445 0.30755 2023 0.30863
9 1083 0.31006 1805 0.30784 2527 0.30895
10 1323 0.30946 2205 0.30735 3087 0.30853


==> pgf/data/map_align1D.dat <==
0 0.21825 0.13487 0.14162
100 0.23207 0.15579 0.15921
1000 0.26875 0.22382 0.22779
5000 0.29535 0.28717 0.28936
10000 0.30175 0.30047 0.30173
14502 0.30396 0.30396 0.30396


==> pgf/data/map_align2D.dat <==
0.30396


==> pgf/data/map_rerank_approx.dat <==
0 0.27311 0.27005
1 0.2921 0.28072
2 0.29421 0.28246
3 0.29482 0.28324
4 0.29516 0.2837
5 0.29543 0.28397


==> pgf/data/map_rerank_full.dat <==
0.29535


==> pgf/data/sample.dat <==
1	0	0	0	0
2	0.03628	0.0096867	0.0024717	0.00039742
3	0.071162	0.018898	0.0047993	0.00076609
4	0.1082	0.028569	0.0072326	0.001154
5	0.14007	0.036837	0.0092979	0.0014789
6	0.18074	0.047385	0.011941	0.0018983
7	0.2095	0.054696	0.013737	0.0021741
8	0.25128	0.065506	0.016446	0.0026056
9	0.28489	0.074059	0.018548	0.0029304
10	0.32141	0.083394	0.020872	0.0032981
11	0.34828	0.089919	0.022395	0.0035162
12	0.39333	0.10181	0.02545	0.0040188
13	0.41548	0.10685	0.026535	0.004155
14	0.45856	0.11814	0.029424	0.004627
15	0.49204	0.12679	0.031602	0.0049782
16	0.52713	0.13561	0.033756	0.0053096
17	0.53912	0.1379	0.034127	0.0053264
18	0.5951	0.15281	0.038002	0.0059725
19	0.59835	0.1528	0.037788	0.0058928
20	0.66059	0.16938	0.042104	0.0066187
21	0.68949	0.17666	0.043893	0.006894
22	0.72317	0.18462	0.045688	0.007137
23	0.71951	0.18331	0.045286	0.0070371
24	0.79424	0.20302	0.050376	0.0079065
25	0.81569	0.20869	0.051894	0.0081664
26	0.85331	0.21721	0.053664	0.0083692
27	0.88837	0.22657	0.056137	0.0087966
28	0.91806	0.23388	0.057922	0.0090752
29	0.87773	0.22298	0.055135	0.0085741
30	0.98267	0.2501	0.061917	0.0097059
31	0.92128	0.23344	0.057649	0.0089495
32	1.042	0.26474	0.065454	0.010245
33	1.0837	0.2751	0.067939	0.010624
34	1.09	0.27601	0.067996	0.010588
35	1.1379	0.28929	0.07171	0.011275
36	1.1663	0.2957	0.073025	0.011422
38	1.1968	0.30246	0.074463	0.011592
39	1.2613	0.31907	0.07862	0.012267
40	1.2832	0.3248	0.080188	0.012548
42	1.3373	0.33805	0.083369	0.013027
44	1.3943	0.35181	0.086616	0.013509
45	1.4319	0.36154	0.089109	0.013926
46	1.4071	0.35423	0.086998	0.013507
48	1.5116	0.38099	0.093788	0.014635
49	1.5493	0.39071	0.096336	0.015063
50	1.5697	0.39543	0.097367	0.015204
51	1.5773	0.39706	0.09762	0.015215
52	1.6193	0.40729	0.10011	0.015599
54	1.6702	0.42	0.10328	0.016104
55	1.7212	0.43266	0.1064	0.016603
56	1.7356	0.43602	0.10717	0.016706
57	1.7243	0.43314	0.10641	0.01658
58	1.6752	0.42	0.1031	0.016019
60	1.8397	0.46145	0.1133	0.017651
62	1.7525	0.43856	0.10759	0.016697
63	1.9189	0.48073	0.11795	0.018349
64	1.9443	0.48698	0.11948	0.018604
65	1.987	0.49764	0.12209	0.019012
66	1.9967	0.49957	0.12245	0.01904
68	2.0271	0.50721	0.12439	0.019375
69	2.0111	0.50297	0.12325	0.01916
70	2.1192	0.52957	0.12975	0.020176
72	2.1559	0.53832	0.1318	0.020472
75	2.2129	0.55263	0.13543	0.021093
76	2.2096	0.55161	0.13516	0.021046
77	2.308	0.57491	0.14052	0.021784
78	2.3043	0.57441	0.14052	0.021823
80	2.353	0.58623	0.14339	0.022267
81	2.3777	0.59188	0.14465	0.022415
84	2.4483	0.60907	0.14882	0.023085
85	2.4546	0.6114	0.14964	0.023289
87	2.3713	0.59083	0.1449	0.0226
88	2.5552	0.63456	0.15482	0.023959
90	2.5998	0.64565	0.15758	0.024422
91	2.6504	0.65762	0.16032	0.024796
92	2.565	0.63744	0.1558	0.024212
93	2.4745	0.61556	0.15095	0.023518
95	2.6698	0.66336	0.1622	0.025235
96	2.7395	0.67913	0.16555	0.025625
98	2.8078	0.69547	0.16943	0.026209
99	2.8575	0.70652	0.17171	0.026432
100	2.811	0.69662	0.16991	0.026326
102	2.8594	0.70846	0.17276	0.026792
104	2.9373	0.72661	0.17689	0.02733
105	2.9303	0.72532	0.17677	0.027389
108	3.0166	0.74553	0.18139	0.028013
110	3.0749	0.75887	0.18435	0.028399
112	3.1081	0.76755	0.18671	0.028857
114	3.1045	0.76717	0.18687	0.028965
115	3.0891	0.76389	0.18629	0.028924
116	3.0063	0.74471	0.18242	0.028486
117	3.268	0.80475	0.19506	0.029944
119	3.2487	0.80148	0.1949	0.030133
120	3.2796	0.80818	0.19626	0.030254
121	3.364	0.82667	0.2	0.030629
124	3.131	0.77456	0.18975	0.029599
125	3.3094	0.81772	0.19973	0.031129
126	3.4056	0.83836	0.20348	0.031369
128	3.4566	0.85067	0.20645	0.031829
130	3.5222	0.86565	0.20977	0.032234
132	3.5583	0.87353	0.21138	0.032418
133	3.5216	0.86644	0.21044	0.032513
135	3.6044	0.88575	0.21479	0.033071
136	3.6243	0.89069	0.21596	0.033256
138	3.5824	0.8808	0.21387	0.033065
140	3.6984	0.90774	0.21993	0.033826
143	3.833	0.93801	0.22632	0.034548
144	3.7942	0.93035	0.22515	0.034577
145	3.6056	0.88907	0.21753	0.034021
147	3.7881	0.92945	0.22533	0.034741
150	3.9029	0.95625	0.23146	0.035567
152	3.9234	0.96149	0.23282	0.035825
153	3.9821	0.97496	0.2357	0.036135
154	4.0039	0.97908	0.2364	0.036183
155	3.748	0.9229	0.2258	0.035274
156	4.063	0.99325	0.23977	0.036672
160	4.1034	1.0035	0.2425	0.037173
161	4.0545	0.99239	0.24024	0.037009
162	4.1151	1.0072	0.24378	0.037499
165	4.254	1.0376	0.24993	0.038105
168	4.2489	1.0375	0.25052	0.038383
169	4.3542	1.0612	0.25538	0.038857
170	4.3213	1.0545	0.25429	0.038835
171	4.3052	1.051	0.25374	0.038861
174	4.1681	1.0219	0.24893	0.038776
175	4.3435	1.0622	0.25749	0.03981
176	4.4197	1.0774	0.25968	0.039674
180	4.4933	1.0948	0.26385	0.040285
182	4.5573	1.1099	0.26742	0.040825
184	4.5096	1.0994	0.26536	0.04072
186	4.3257	1.059	0.25796	0.040139
187	4.6454	1.1301	0.2719	0.041392
189	4.5961	1.1203	0.27056	0.041517
190	4.666	1.1352	0.27336	0.041702
192	4.7147	1.1468	0.27608	0.04211
195	4.8192	1.1706	0.28123	0.042712
196	4.7714	1.1606	0.27974	0.042768
198	4.8094	1.1687	0.28117	0.042851
200	4.8357	1.1759	0.28333	0.043329
203	4.7079	1.1493	0.27924	0.04336
204	4.9563	1.203	0.28893	0.043847
207	4.9394	1.1995	0.28866	0.044091
208	5.0147	1.2177	0.29295	0.044648
209	5.0098	1.2149	0.29181	0.044355
210	5.0254	1.2192	0.29304	0.044585
216	5.1186	1.2419	0.29872	0.04555
217	4.8796	1.1895	0.28899	0.044821
220	5.1807	1.2548	0.3012	0.045769
221	5.2497	1.2717	0.30513	0.046239
224	5.2571	1.2742	0.30639	0.046673
225	5.3102	1.2866	0.30921	0.047104
228	5.3386	1.2915	0.3096	0.04688
230	5.3428	1.2926	0.31023	0.047209
231	5.364	1.297	0.31093	0.047151
232	5.2281	1.2711	0.30796	0.047674
234	5.4402	1.3169	0.31628	0.04809
238	5.5209	1.3348	0.31996	0.048434
240	5.5236	1.3352	0.32025	0.048591
242	5.5411	1.3377	0.32041	0.048573
243	5.5187	1.3384	0.32323	0.049764
247	5.6478	1.3635	0.32652	0.049353
248	5.4113	1.3135	0.31817	0.049189
250	5.7306	1.3848	0.33281	0.050878
252	5.7069	1.3778	0.33025	0.050048
253	5.7253	1.3804	0.33043	0.050113
255	5.7798	1.3951	0.33416	0.050525
256	5.7654	1.3922	0.33389	0.050649
260	5.8454	1.4102	0.33796	0.051234
261	5.7173	1.3842	0.33444	0.051559
264	5.9032	1.4214	0.33989	0.051418
266	5.9315	1.4291	0.34194	0.051625
270	5.966	1.4391	0.34526	0.052454
272	6.0273	1.4527	0.34777	0.052566
273	6.0342	1.4523	0.34696	0.052255
275	6.1404	1.4783	0.35432	0.05399
276	6.0902	1.4642	0.34965	0.052775
279	5.912	1.4289	0.34508	0.053111
280	6.1177	1.473	0.35281	0.053433
285	6.2011	1.4917	0.35661	0.05377
286	6.24	1.5003	0.35873	0.054259
288	6.2508	1.5032	0.35944	0.05432
289	6.2625	1.5072	0.36056	0.054426
290	6.1739	1.4886	0.35866	0.05511
294	6.3287	1.5201	0.36287	0.054575
297	6.3855	1.5365	0.36902	0.056429
299	6.4314	1.5428	0.36782	0.055327
300	6.4283	1.5443	0.36931	0.055834
304	6.4575	1.551	0.37066	0.05588
306	6.4846	1.5581	0.37245	0.056181
308	6.5177	1.5639	0.37371	0.056458
310	6.3774	1.5347	0.36953	0.056676
312	6.6496	1.5944	0.38065	0.0575
315	6.607	1.5844	0.37792	0.056745
319	6.605	1.5862	0.38106	0.058334
320	6.6537	1.5963	0.38138	0.057467
322	6.7376	1.613	0.3842	0.057689
323	6.6987	1.6067	0.38374	0.057799
324	6.744	1.6178	0.38692	0.05856
325	6.8998	1.6524	0.3943	0.059524
330	6.7882	1.6257	0.3879	0.058392
336	6.9043	1.6527	0.39426	0.059363
338	7.033	1.6847	0.4026	0.060912
340	6.9118	1.6556	0.39515	0.059418
341	6.8164	1.6335	0.39208	0.059915
342	6.9239	1.658	0.39578	0.059582
345	7.0261	1.6794	0.39972	0.059897
348	7.0179	1.6801	0.40251	0.061304
350	7.2246	1.7267	0.41175	0.062067
351	7.1663	1.7156	0.41026	0.062166
352	7.0603	1.6881	0.40229	0.060386
357	7.1143	1.7013	0.40551	0.060834
360	7.175	1.7148	0.40888	0.061487
361	7.1393	1.7068	0.4072	0.061242
364	7.3278	1.7521	0.41881	0.063406
368	7.2969	1.7419	0.41451	0.062099
372	7.2372	1.7286	0.41374	0.062923
374	7.3202	1.7475	0.41599	0.062279
375	7.5308	1.7974	0.42838	0.064452
377	7.4046	1.769	0.42318	0.064221
378	7.3913	1.7652	0.42104	0.063326
380	7.3518	1.7557	0.41867	0.062884
384	7.502	1.7888	0.42577	0.063895
390	7.6179	1.8183	0.4343	0.065621
391	7.5444	1.7983	0.42774	0.064031
392	7.6218	1.8193	0.43513	0.065962
396	7.5425	1.7979	0.42781	0.063997
399	7.5508	1.8004	0.4289	0.064285
400	7.7023	1.8369	0.43786	0.065793
403	7.6319	1.8188	0.43471	0.06591
405	7.811	1.8638	0.44528	0.067266
406	7.7449	1.8469	0.44173	0.066962
408	7.7746	1.8508	0.44	0.065859
414	7.7674	1.8487	0.43953	0.065732
416	7.9214	1.8889	0.45107	0.068075
418	7.7508	1.8452	0.43908	0.065671
420	7.8252	1.8644	0.44482	0.066944
425	8.0747	1.9223	0.45804	0.068877
432	8.0415	1.9138	0.45585	0.068447
434	7.9802	1.8983	0.45366	0.068725
435	8.0658	1.921	0.45933	0.069542
437	7.9752	1.8958	0.45082	0.06743
440	7.9521	1.8915	0.45007	0.067238
441	7.9457	1.8901	0.44978	0.067204
442	8.2133	1.9562	0.46697	0.070371
448	8.2048	1.9532	0.46695	0.070653
450	8.2627	1.9648	0.46861	0.070587
456	8.2033	1.9479	0.46308	0.069268
459	8.3607	1.9899	0.4753	0.071718
460	8.1751	1.9417	0.4617	0.068985
462	8.1313	1.9311	0.45906	0.068412
464	8.3638	1.9899	0.47581	0.071987
465	8.3085	1.9737	0.47152	0.071353
468	8.4373	2.0073	0.47914	0.072121
475	8.5153	2.023	0.48239	0.072558
476	8.4946	2.0199	0.4828	0.072974
480	8.4288	2.0007	0.47655	0.071549
483	8.3505	1.9801	0.47027	0.070086
484	8.3043	1.9688	0.46744	0.069441
486	8.5879	2.0417	0.48763	0.073485
493	8.628	2.0497	0.48996	0.074064
494	8.6425	2.0547	0.49093	0.073967
496	8.6124	2.0433	0.48803	0.073772
500	8.721	2.0704	0.49369	0.074165
504	8.6388	2.0486	0.48772	0.073075
506	8.5183	2.0158	0.478	0.070984
510	8.7545	2.0764	0.49604	0.074947
512	8.7292	2.0696	0.49409	0.074644
513	8.7968	2.0899	0.49963	0.075357
520	8.8377	2.0999	0.50178	0.075491
522	8.8612	2.1029	0.50269	0.075904
525	8.9015	2.1093	0.50221	0.075221
527	8.8819	2.1038	0.5023	0.075867
528	8.7291	2.0621	0.48824	0.072339
529	8.733	2.0622	0.48812	0.072446
532	8.9373	2.1217	0.50762	0.076688
540	8.9937	2.1334	0.50986	0.076852
544	9.0023	2.131	0.50863	0.076844
546	9.0025	2.1351	0.50946	0.076402
550	9.0816	2.1466	0.50981	0.075957
551	9.0775	2.153	0.51522	0.077855
552	8.9428	2.1068	0.49738	0.073572
558	9.122	2.1584	0.5154	0.077787
560	9.141	2.1687	0.51888	0.078273
567	9.1656	2.172	0.51842	0.077801
570	9.2106	2.1808	0.52152	0.078776
572	9.1546	2.1658	0.5155	0.076833
575	9.3411	2.2012	0.52108	0.077601
576	9.1932	2.1655	0.51258	0.076306
580	9.2853	2.2007	0.52658	0.079451
588	9.3151	2.2057	0.5269	0.07921
589	9.3471	2.2104	0.52835	0.079821
594	9.324	2.2038	0.52445	0.078144
598	9.3714	2.2104	0.52446	0.078114
600	9.5064	2.2415	0.53243	0.079664
608	9.4758	2.2393	0.53514	0.080948
609	9.4641	2.2387	0.53481	0.080424
616	9.4808	2.239	0.53318	0.079541
620	9.5636	2.2595	0.54003	0.0815
621	9.5438	2.2488	0.53334	0.079353
624	9.5655	2.2447	0.52815	0.077631
625	11.694	2.7217	0.63327	0.09434
630	9.6064	2.268	0.54146	0.08143
638	9.6369	2.2733	0.54126	0.080735
640	9.6972	2.2894	0.54707	0.082701
644	9.7045	2.2849	0.54219	0.080735
648	9.7384	2.2834	0.53717	0.07887
650	11.879	2.768	0.64473	0.095593
651	9.7535	2.2997	0.54885	0.082582
660	9.7862	2.3037	0.54795	0.081714
667	9.8646	2.3201	0.55038	0.081914
672	9.8968	2.3251	0.55086	0.081939
675	12.034	2.8052	0.65348	0.096335
682	9.9402	2.3364	0.55552	0.082896
690	10.019	2.3518	0.55738	0.082946
696	10.06	2.355	0.55423	0.081387
700	12.165	2.8314	0.65798	0.096225
704	10.086	2.3693	0.56342	0.084325
713	10.175	2.3849	0.56509	0.084187
720	10.216	2.387	0.56138	0.082501
725	12.309	2.8607	0.663	0.096173
736	10.322	2.4184	0.57345	0.085774
744	10.371	2.42	0.56929	0.083833
750	12.441	2.8816	0.66496	0.095951
768	10.517	2.4533	0.57774	0.085547
775	12.562	2.9009	0.66691	0.095752
800	12.676	2.9207	0.66842	0.095035

